Learning a Unified Control Policy for Safe Falling

Being able to fall safely is a necessary motor skill for humanoids performing highly dynamic tasks, such as running and jumping. We propose a new method to learn a policy that minimizes the maximal impulse during the fall. The optimization solves for both a discrete contact planning problem and a continuous optimal control problem. Once trained, the policy can compute the optimal next contacting body part (e.g. left foot, right foot, or hands), contact location and timing, and the required joint actuation. We represent the policy as a mixture of actor-critic neural network, which consists of n control policies and the corresponding value functions. Each pair of actor-critic is associated with one of the n possible contacting body parts. During execution, the policy corresponding to the highest value function will be executed while the associated body part will be the next contact with the ground. With this mixture of actor-critic architecture, the discrete contact sequence planning is solved through the selection of the best critics while the continuous control problem is solved by the optimization of actors. We show that our policy can achieve comparable, sometimes even higher, rewards than a recursive search of the action space using dynamic programming, while enjoying 50 to 400 times of speed gain during online execution.

==> Data.csv <==
9.453706641657612098e-01,5.778615510821487333e-02,8.279869459405898580e-01,2.077485096869540748e-01,0.000000000000000000e+00
7.611707368119007278e-01,3.137656922918706237e-01,7.058602022936310005e-01,4.167111231807480443e-01,0.000000000000000000e+00
9.254203804676747191e-01,8.058999035080184614e-02,7.302769251705437670e-01,3.693435538394794215e-01,0.000000000000000000e+00
4.896049189547332925e-01,1.042463139739115974e+00,7.310389234472737252e-01,3.679162188579759296e-01,0.000000000000000000e+00
9.272123634153752736e-01,7.850158114427245593e-02,8.587894437625026578e-01,1.644297764290509611e-01,0.000000000000000000e+00
8.009697855209745310e-01,2.484865447821734130e-01,6.929496571805463523e-01,4.431062771122093458e-01,0.000000000000000000e+00
7.727973712388596095e-01,2.940002608923414917e-01,8.352146320520278389e-01,1.972970319534670391e-01,0.000000000000000000e+00
7.971764756394483786e-01,2.544273828424984951e-01,8.125263354660421378e-01,2.307293392852654557e-01,0.000000000000000000e+00
8.448849240588273135e-01,1.835931397568320023e-01,8.124401015393323267e-01,2.308599712216290734e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,9.388086066879085534e-01,6.517983844222842438e-02,0.000000000000000000e+00
7.791767489891068266e-01,2.834058527765185853e-01,7.637288502006660540e-01,3.093652279041898545e-01,0.000000000000000000e+00
7.862865257672688735e-01,2.718010130266275137e-01,7.310179136738950145e-01,3.679555333661729266e-01,0.000000000000000000e+00
8.566534218855991201e-01,1.673332230423798528e-01,7.918085991649255195e-01,2.629314723970437306e-01,0.000000000000000000e+00
8.869904657494916966e-01,1.274078342601092095e-01,8.883523267416485458e-01,1.256794966337955455e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,6.898891319010554968e-01,4.495082669941535825e-01,0.000000000000000000e+00
7.912629335119353291e-01,2.638024070729658166e-01,7.341545072009389994e-01,3.621110954050150155e-01,0.000000000000000000e+00
7.929619210190377299e-01,2.610946042842726134e-01,8.088761425375783354e-01,2.362832174315767086e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,7.487551446973290670e-01,3.355500888133893245e-01,0.000000000000000000e+00
8.442370534989028785e-01,1.845014334013705404e-01,8.479135037065295144e-01,1.793655787160443604e-01,0.000000000000000000e+00
7.960114236101086815e-01,2.562633780615266588e-01,7.738684351797876504e-01,2.922093143231468404e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.425217271488711912e-01,1.869130109962171271e-01,0.000000000000000000e+00
7.378528498669656432e-01,3.552837807434088280e-01,8.084782735873299320e-01,2.368916180800526294e-01,0.000000000000000000e+00
9.109940172094479482e-01,9.770204974912426177e-02,7.838773000162515547e-01,2.757098591568702406e-01,0.000000000000000000e+00
7.250902603386523149e-01,3.791386461775828054e-01,7.627978589514068375e-01,3.109633020924667535e-01,0.000000000000000000e+00
7.815663460783371930e-01,2.794819083724582320e-01,7.700670609016747603e-01,2.985882019536010290e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,7.642212400747311341e-01,3.085216002400203994e-01,0.000000000000000000e+00
8.626957689724404910e-01,1.591571860739539601e-01,8.504649294758906963e-01,1.758274390176936541e-01,0.000000000000000000e+00
7.843815503180213700e-01,2.748897517981622740e-01,7.965847855838380509e-01,2.553591508367480944e-01,0.000000000000000000e+00
8.217719062173455269e-01,2.168826805032149641e-01,8.395231255557495942e-01,1.911524168414271141e-01,0.000000000000000000e+00
7.589489166420060329e-01,3.176117365375950019e-01,7.981881442999708698e-01,2.528374508456558423e-01,0.000000000000000000e+00
7.512092710919299199e-01,3.311869787581789293e-01,7.240440051722559778e-01,3.811315235765149745e-01,0.000000000000000000e+00
9.709405474205962117e-01,2.992917811147471907e-02,8.446333148439159055e-01,1.839457222745175535e-01,0.000000000000000000e+00
8.999017158919121462e-01,1.112324627683127232e-01,7.407046428216719214e-01,3.500657916636748523e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,7.377403373406935527e-01,3.554904746088096146e-01,0.000000000000000000e+00
8.050755749469989953e-01,2.421194122872670496e-01,8.073381549343991992e-01,2.386383498513775514e-01,0.000000000000000000e+00
7.789048166215649660e-01,2.838539172699137136e-01,7.557173270463417580e-01,3.232460924356686527e-01,0.000000000000000000e+00
4.556998489659178642e-01,1.194426884865592120e+00,8.749094100274961150e-01,1.429754767051512332e-01,1.000000000000000000e+00
8.626957689724404910e-01,1.591571860739539601e-01,9.273410018192629334e-01,7.835197412623212676e-02,0.000000000000000000e+00
9.787751230535759461e-01,2.168514140429604262e-02,6.392569267068120009e-01,5.643162525458855772e-01,0.000000000000000000e+00
7.697072122433359365e-01,2.991953097145451657e-01,8.254910851402592620e-01,2.114001204871763240e-01,0.000000000000000000e+00
7.890054704281151965e-01,2.674183354614752539e-01,7.712296979060030422e-01,2.966305663735985254e-01,0.000000000000000000e+00
9.601487978389812161e-01,4.150523569962528275e-02,7.920142677598613901e-01,2.626035170154281118e-01,0.000000000000000000e+00
7.127374392871481668e-01,4.030412110807038428e-01,7.200784479990561815e-01,3.887375782163539073e-01,0.000000000000000000e+00
7.697072122433359365e-01,2.991953097145451657e-01,8.441187442592826828e-01,1.846674496933529142e-01,0.000000000000000000e+00
7.915836404491806144e-01,2.632903825962780719e-01,7.958736601762239626e-01,2.564808336270080202e-01,0.000000000000000000e+00
7.311743641165882046e-01,3.676628299300529479e-01,7.979822337554085543e-01,2.531607317795403489e-01,0.000000000000000000e+00
8.543152946377814416e-01,1.705280313680758442e-01,9.331195840527466423e-01,7.167400308626765970e-02,0.000000000000000000e+00
8.684412212714852641e-01,1.514884087790069056e-01,7.515154175298632833e-01,3.306446902804393573e-01,0.000000000000000000e+00
8.397635832541017198e-01,1.908113425506959560e-01,4.516332695969927369e-01,1.214185861223937346e+00,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,8.647687036000278882e-01,1.563785736428768558e-01,0.000000000000000000e+00
7.721913095050598752e-01,2.950158693717432890e-01,7.625716440047242139e-01,3.113521960355044027e-01,1.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,7.689923845862790541e-01,3.004029949373347441e-01,0.000000000000000000e+00
7.373081129659713184e-01,3.562850895228825143e-01,7.286996979036743927e-01,3.723074167270868373e-01,0.000000000000000000e+00
7.286684969155743374e-01,3.723661778064530914e-01,7.076064980418392825e-01,4.132148344698667874e-01,1.000000000000000000e+00
8.094990375792113779e-01,2.353319195912541850e-01,5.256148453923300545e-01,9.025337826095433114e-01,1.000000000000000000e+00
9.204295258117998202e-01,8.644928477062996386e-02,7.572853803362307179e-01,3.205061473073800293e-01,0.000000000000000000e+00
9.257180743048356586e-01,8.024249256551035936e-02,7.212922002180258696e-01,3.864006843519571799e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.657351826398429484e-01,1.550876296268219878e-01,0.000000000000000000e+00
9.485390060412283164e-01,5.425290223282069890e-02,7.537352240223236244e-01,3.267258423501548936e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.795987060076299047e-01,1.368820726656750086e-01,0.000000000000000000e+00
8.940711860441767911e-01,1.184791721389723690e-01,7.937954740868664594e-01,2.597703472047866446e-01,0.000000000000000000e+00
7.835402315317767652e-01,2.762586524051951486e-01,8.277516204461938809e-01,2.080918663269505919e-01,0.000000000000000000e+00
7.928690565671909773e-01,2.612423094547339231e-01,7.871559188205972113e-01,2.703963421863218586e-01,0.000000000000000000e+00
6.793676567422900492e-01,4.719570325075660433e-01,7.010906586185229328e-01,4.263490572966248116e-01,1.000000000000000000e+00
8.180778700248348967e-01,2.223775225329617800e-01,8.381545721253704784e-01,1.930973513205638259e-01,0.000000000000000000e+00
9.344118588097615197e-01,7.019189725800738244e-02,7.678535669739529057e-01,3.023316463071427651e-01,0.000000000000000000e+00
9.465926084282595410e-01,5.642067252185616749e-02,6.173795490641039718e-01,6.197491502851314449e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,7.621258185073458424e-01,3.121193059153150595e-01,0.000000000000000000e+00
8.153762621064802874e-01,2.264276585837246558e-01,7.766922664328436143e-01,2.875112103185394341e-01,0.000000000000000000e+00
6.995683511194121795e-01,4.294528881986342528e-01,7.573337590223803151e-01,3.204217930161601946e-01,0.000000000000000000e+00
9.362564367227507178e-01,6.808344463870999452e-02,8.729374094966239062e-01,1.455575040330168157e-01,0.000000000000000000e+00
7.573290783000963255e-01,3.204299539700808941e-01,7.281173762015168416e-01,3.734049381115659427e-01,0.000000000000000000e+00
8.839738472170975969e-01,1.312551871847484897e-01,7.749276483416180916e-01,2.904430525095438309e-01,0.000000000000000000e+00
8.263195843733370793e-01,2.101855249605131815e-01,8.460626878884721647e-01,1.819455157580709137e-01,0.000000000000000000e+00
8.915292592627946933e-01,1.216681781447080390e-01,8.058916638722259940e-01,2.408615758538853180e-01,0.000000000000000000e+00
7.693461738310219955e-01,2.998049954813168938e-01,7.470932783818453604e-01,3.385209436844805464e-01,0.000000000000000000e+00
9.062602866515774291e-01,1.034357509968456962e-01,7.297091747023429775e-01,3.704089720509706751e-01,0.000000000000000000e+00
8.009426271039958856e-01,2.485288785486980123e-01,7.912498159711425227e-01,2.638233587108609890e-01,0.000000000000000000e+00
7.921201609593463422e-01,2.624347280706602059e-01,8.416101098528819824e-01,1.881986543327116568e-01,0.000000000000000000e+00
9.697304216246899200e-01,3.121442588610999491e-02,7.779214341998862414e-01,2.854768567066515161e-01,0.000000000000000000e+00
7.823029032036784569e-01,2.782772451755077814e-01,7.688791682240101455e-01,3.005944774259427521e-01,0.000000000000000000e+00
8.920517828333862642e-01,1.210111556794857685e-01,8.230401745428403970e-01,2.150075183820186475e-01,0.000000000000000000e+00
9.245205033916868986e-01,8.164177682529458191e-02,8.045327558318080552e-01,2.429574715899515680e-01,1.000000000000000000e+00
7.843815503180213700e-01,2.748897517981622740e-01,8.596236809729802530e-01,1.632997346794033411e-01,0.000000000000000000e+00
8.039874134645109693e-01,2.438005660944856101e-01,8.019265680884528624e-01,2.469969692907088565e-01,0.000000000000000000e+00
9.580975226015415736e-01,4.373508584458060677e-02,7.975601834963711445e-01,2.538238752292853451e-01,0.000000000000000000e+00
7.765619102894031345e-01,2.877273360308486572e-01,7.470932783818453604e-01,3.385209436844805464e-01,0.000000000000000000e+00
7.531908891132274020e-01,3.276846739043197676e-01,6.977669714365961617e-01,4.331432139029910977e-01,0.000000000000000000e+00
7.637017842725772887e-01,3.094116323854025907e-01,6.958643921700677915e-01,4.370616046058613535e-01,0.000000000000000000e+00
8.730408800612904363e-01,1.454217354974220722e-01,7.970285187646739544e-01,2.546602492341359381e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.038155179904016290e-01,2.440665521114522840e-01,0.000000000000000000e+00
9.057162161879322992e-01,1.040985930547855126e-01,7.777649890163380597e-01,2.857354266675451449e-01,0.000000000000000000e+00
8.738281668771898936e-01,1.443897529347352993e-01,8.744194109946323845e-01,1.436159666932856904e-01,0.000000000000000000e+00
8.861270154133878973e-01,1.285063908513037756e-01,9.362680414113333516e-01,6.807020614801387315e-02,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.325787877843270346e-01,2.010875302999457492e-01,0.000000000000000000e+00
8.227575929997522630e-01,2.154248207592064090e-01,7.724433706701869795e-01,2.945932840777446549e-01,0.000000000000000000e+00
7.142895366973350813e-01,3.999925081133151594e-01,7.455258876528613188e-01,3.413350449148042087e-01,0.000000000000000000e+00
7.916836536084006504e-01,2.631307915000114517e-01,7.879688966394522431e-01,2.690856254159559313e-01,0.000000000000000000e+00
7.270678434756253639e-01,3.753874675844119935e-01,6.227627988563961825e-01,6.057478093366195360e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.395815132673046799e-01,1.910695795437571953e-01,0.000000000000000000e+00
9.124252752160515456e-01,9.598016096519443319e-02,7.636893882839292935e-01,3.094328863820923758e-01,0.000000000000000000e+00
4.896049189547332925e-01,1.042463139739115974e+00,7.241836938603454232e-01,3.808651154093012914e-01,0.000000000000000000e+00
7.956177220813812623e-01,2.568850243606226602e-01,7.925064664827237149e-01,2.618193570560594652e-01,0.000000000000000000e+00
7.814163123317979798e-01,2.797275718700238389e-01,8.291719858656882991e-01,2.060224139820166500e-01,0.000000000000000000e+00
9.468780365851883207e-01,5.610222368911439716e-02,8.362610119329523251e-01,1.957989021735901947e-01,0.000000000000000000e+00
7.771942650808439934e-01,2.866795921300058780e-01,8.170744709885141566e-01,2.238786493845275061e-01,0.000000000000000000e+00
8.297994168379839719e-01,2.051105119000670718e-01,8.000418818062892123e-01,2.499345631034423920e-01,0.000000000000000000e+00
9.158741169245685487e-01,9.185310679803834755e-02,7.910825377970511774e-01,2.640906001853193241e-01,0.000000000000000000e+00
9.365559119296776869e-01,6.774191189461636897e-02,8.309891795932957681e-01,2.033851036296547288e-01,0.000000000000000000e+00
8.717622645081047894e-01,1.471017279742589390e-01,8.090124966500679138e-01,2.360748494501219708e-01,0.000000000000000000e+00
8.566058052909998333e-01,1.673981122043497471e-01,8.619126856383153568e-01,1.602103283343833395e-01,0.000000000000000000e+00
7.814163123317979798e-01,2.797275718700238389e-01,8.541585877344647360e-01,1.707427805091312756e-01,0.000000000000000000e+00
9.051244361018206952e-01,1.048204645836193216e-01,7.708605309755591772e-01,2.972515258168094143e-01,1.000000000000000000e+00
7.928690565671909773e-01,2.612423094547339231e-01,7.904803169868787061e-01,2.650536370238288364e-01,0.000000000000000000e+00
9.596882335530739772e-01,4.200506480909838719e-02,8.335699295890351967e-01,1.996593980939521118e-01,0.000000000000000000e+00
7.887867005507581686e-01,2.677698537535754819e-01,7.488200291495825667e-01,3.354343648308615311e-01,0.000000000000000000e+00
8.353108273941859396e-01,1.971591498694852951e-01,8.423944069794644385e-01,1.870924019850212505e-01,0.000000000000000000e+00
8.185921774831510511e-01,2.216095236514556421e-01,6.987226317577566181e-01,4.311830682860929853e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.917170447225851948e-01,2.630775182444081706e-01,0.000000000000000000e+00
7.665455878913548515e-01,3.045538527602006940e-01,7.716205201482273512e-01,2.959738289592159233e-01,0.000000000000000000e+00
8.863580732764098080e-01,1.282122092074080844e-01,7.620687157906661513e-01,3.122176245779541559e-01,1.000000000000000000e+00
7.355052803059275446e-01,3.596095456773036325e-01,8.536979453651891703e-01,1.713744954279194377e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.307613766804820221e-01,3.684357601691363171e-01,0.000000000000000000e+00
8.994304848580566558e-01,1.118146614274639489e-01,7.244167628456221752e-01,3.804208451387069423e-01,0.000000000000000000e+00
7.619270384952759878e-01,3.124616262140959555e-01,7.536467638307842165e-01,3.268815683849062292e-01,0.000000000000000000e+00
7.355052803059275446e-01,3.596095456773036325e-01,8.306637895043752495e-01,2.038564972197248193e-01,0.000000000000000000e+00
9.688221813550613737e-01,3.218115691914814197e-02,7.878975955248692653e-01,2.692004718377591921e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.553643192325577571e-01,3.238644909995080923e-01,0.000000000000000000e+00
7.796699478030887365e-01,2.825940038060274495e-01,7.675388315190134758e-01,3.028656778458094223e-01,0.000000000000000000e+00
7.432996788636057062e-01,3.453523907461533704e-01,8.126989866877478708e-01,2.304678809501410353e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.908710970059975365e-01,1.224968498369273934e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,6.433379656627186138e-01,5.543929526526152340e-01,0.000000000000000000e+00
9.612071568828518542e-01,4.035846262625785580e-02,9.322373474956875405e-01,7.268819757795202952e-02,0.000000000000000000e+00
8.045767941647546939e-01,2.428894385875466078e-01,7.784937249794117164e-01,2.845318695747307558e-01,0.000000000000000000e+00
9.068147659278091854e-01,1.027610462174688710e-01,8.854202010735310324e-01,1.294072563372128393e-01,0.000000000000000000e+00
7.664730626374457456e-01,3.046772923225565255e-01,7.395340001531542917e-01,3.522028734215118528e-01,0.000000000000000000e+00
6.230469862755475541e-01,6.050153873270512905e-01,6.668971888584117602e-01,4.994815043557020440e-01,1.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,8.125263354660421378e-01,2.307293392852654557e-01,0.000000000000000000e+00
9.188115579261628696e-01,8.836245187978095106e-02,8.152491016279261871e-01,2.266189536463822929e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.547897133837768502e-01,1.698783739937541337e-01,0.000000000000000000e+00
7.667897614946571627e-01,3.041384356133813860e-01,6.959481466199793909e-01,4.368886602496367955e-01,0.000000000000000000e+00
8.974573410186988953e-01,1.142590898692805723e-01,7.847835146693149522e-01,2.742367561344239424e-01,0.000000000000000000e+00
7.408176319272880006e-01,3.498598803573711447e-01,5.994694040473838026e-01,6.681418488556541968e-01,0.000000000000000000e+00
8.448849240588273135e-01,1.835931397568320023e-01,9.033680718357089967e-01,1.069685006333331717e-01,0.000000000000000000e+00
8.006088369268407057e-01,2.490494157403106146e-01,8.331390934125266767e-01,2.002797706971272407e-01,0.000000000000000000e+00
9.460829493480049646e-01,5.698977102288132340e-02,8.241062222753079425e-01,2.134358083586116728e-01,0.000000000000000000e+00
8.030784605136646048e-01,2.452083441017463561e-01,7.293655075516599640e-01,3.710546902016357840e-01,0.000000000000000000e+00
8.225282883902285125e-01,2.157636571467975439e-01,7.711297477104134268e-01,2.967986295031837529e-01,0.000000000000000000e+00
7.992110073925923208e-01,2.512340179879118396e-01,7.895803886458629961e-01,2.664954884644594735e-01,0.000000000000000000e+00
6.990926688607981276e-01,4.304255280341351964e-01,6.374357681090967453e-01,5.687855153883529802e-01,0.000000000000000000e+00
8.628738051224676964e-01,1.589180179807057336e-01,7.694685373534775330e-01,2.995982960387387761e-01,1.000000000000000000e+00
6.397683990355178540e-01,5.630656367328378265e-01,5.519057808793128572e-01,8.119034709271752970e-01,0.000000000000000000e+00
8.686540222596701444e-01,1.512063196330495907e-01,9.070680562937024627e-01,1.024531103939645416e-01,0.000000000000000000e+00
8.692789058627448107e-01,1.503787717102334220e-01,5.879330756533149849e-01,7.008738603263536815e-01,0.000000000000000000e+00
7.960114236101086815e-01,2.562633780615266588e-01,7.167140021493090263e-01,3.952566811882595177e-01,0.000000000000000000e+00
6.672948188321199403e-01,4.985879880652618334e-01,6.642704351073811520e-01,5.054109699137027123e-01,0.000000000000000000e+00
8.563725739526525382e-01,1.677160507189343897e-01,7.951847455237555096e-01,2.575693958280614315e-01,0.000000000000000000e+00
7.420710649777393364e-01,3.475798305516709652e-01,8.105183905930097854e-01,2.337782974527664870e-01,0.000000000000000000e+00
8.045767941647546939e-01,2.428894385875466078e-01,7.726038170425300056e-01,2.943244363300270283e-01,0.000000000000000000e+00
8.873899464625657485e-01,1.269003035095627729e-01,7.527637936881225178e-01,3.284379620605263894e-01,0.000000000000000000e+00
7.809578823494072175e-01,2.804787845813578318e-01,4.408098327854434451e-01,1.268551936968095317e+00,0.000000000000000000e+00
4.556998489659178642e-01,1.194426884865592120e+00,7.569454284551614398e-01,3.210992000320088691e-01,1.000000000000000000e+00
8.498555941076524345e-01,1.766704919439861521e-01,7.131327751469714871e-01,4.022634141221559378e-01,0.000000000000000000e+00
7.912629335119353291e-01,2.638024070729658166e-01,7.548292593481444879e-01,3.248029108775937757e-01,0.000000000000000000e+00
7.605636814710392546e-01,3.148142941375488002e-01,6.534648855029902004e-01,5.303041099603569286e-01,0.000000000000000000e+00
6.422181299236420227e-01,5.571033476100982762e-01,6.841905763677107455e-01,4.615810777588976177e-01,1.000000000000000000e+00
8.602430676473343807e-01,1.624621430950727863e-01,7.075115212931514241e-01,4.134045452323573677e-01,0.000000000000000000e+00
8.738281668771898936e-01,1.443897529347352993e-01,8.767344076595328106e-01,1.405962755237679662e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.091921051029474787e-01,2.358004900119205494e-01,0.000000000000000000e+00
8.050755749469989953e-01,2.421194122872670496e-01,8.088145939656661287e-01,2.363772951931300270e-01,0.000000000000000000e+00
7.423608530527757710e-01,3.470537891212162052e-01,8.061681157998795699e-01,2.404360584365216880e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,7.547024128572042967e-01,3.250255769212810897e-01,0.000000000000000000e+00
7.131266390106200115e-01,4.022754799727903952e-01,7.131327751469714871e-01,4.022634141221559378e-01,0.000000000000000000e+00
9.762977585167416095e-01,2.427767684243017920e-02,8.854997215771341912e-01,1.293058322129488069e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,8.265196769208812411e-01,2.098925505626228483e-01,0.000000000000000000e+00
8.129543535924790287e-01,2.300813638317557308e-01,8.615412888459017537e-01,1.607104766151996322e-01,0.000000000000000000e+00
7.936848728643253192e-01,2.599458981637196575e-01,7.747954842063558001e-01,2.906631754885966590e-01,0.000000000000000000e+00
8.050755749469989953e-01,2.421194122872670496e-01,8.055571790470055227e-01,2.413768085128671359e-01,0.000000000000000000e+00
6.161110501320143928e-01,6.230840199761545906e-01,6.723562738547109729e-01,4.873067135476590317e-01,1.000000000000000000e+00
7.401708313807433548e-01,3.510394595455230693e-01,8.143766347463941013e-01,2.279330684768615389e-01,0.000000000000000000e+00
7.814163123317979798e-01,2.797275718700238389e-01,8.693078031899390545e-01,1.503405310874742218e-01,0.000000000000000000e+00
7.949347709718054267e-01,2.579648500939302758e-01,7.942363598362939259e-01,2.590710405226444024e-01,0.000000000000000000e+00
9.656354111978399102e-01,3.558753998005511482e-02,7.890636066779479485e-01,2.673249552214421176e-01,0.000000000000000000e+00
8.640998026938885301e-01,1.572737279680351541e-01,7.437496302157576844e-01,3.445384836156563657e-01,0.000000000000000000e+00
7.667897614946571627e-01,3.041384356133813860e-01,7.027835725319128146e-01,4.229131685553034758e-01,0.000000000000000000e+00
9.041906751131499886e-01,1.059614166833344889e-01,8.470378527178493711e-01,1.805847835387148215e-01,0.000000000000000000e+00
7.873241800139699764e-01,2.701248423263926668e-01,7.678535669739529057e-01,3.023316463071427651e-01,0.000000000000000000e+00
8.602048089414964238e-01,1.625138450812952939e-01,6.741450727339161064e-01,4.833602446200749303e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,8.629762469186215146e-01,1.587804456619068549e-01,0.000000000000000000e+00
7.727973712388596095e-01,2.940002608923414917e-01,7.362179223483100721e-01,3.582934748590549945e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.504646949827872282e-01,3.325077204637003625e-01,0.000000000000000000e+00
9.447651733565035626e-01,5.846407996524844580e-02,7.856295014134482280e-01,2.728646241019103136e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.544290021580890349e-01,1.703722573487468916e-01,0.000000000000000000e+00
7.938121773624216004e-01,2.597438393080251373e-01,6.929496571805463523e-01,4.431062771122093458e-01,0.000000000000000000e+00
8.904179191684146177e-01,1.230681441518237385e-01,7.594434633797696454e-01,3.167537127117741602e-01,0.000000000000000000e+00
7.565570534741936637e-01,3.217773800507038873e-01,7.287382738124984494e-01,3.722347733547149429e-01,0.000000000000000000e+00
8.028207412255984332e-01,2.456080774313138537e-01,7.688791682240101455e-01,3.005944774259427521e-01,0.000000000000000000e+00
7.660920817926635262e-01,3.053261138791429352e-01,7.453897233986360726e-01,3.415800736297484597e-01,0.000000000000000000e+00
8.050755749469989953e-01,2.421194122872670496e-01,6.591338606753954776e-01,5.171425102866492596e-01,0.000000000000000000e+00
8.922712624149233829e-01,1.207354109931881581e-01,7.603342727006344726e-01,3.152110011404534173e-01,0.000000000000000000e+00
8.763956945095264794e-01,1.410370980423956699e-01,7.900679553795090238e-01,2.657139087733917382e-01,0.000000000000000000e+00
7.239655568561537136e-01,3.812811818597223179e-01,6.984755109279594532e-01,4.316894212532236819e-01,0.000000000000000000e+00
7.790642953408660754e-01,2.835911053560314365e-01,7.996650036228007963e-01,2.505236511159071866e-01,0.000000000000000000e+00
7.642117481655471556e-01,3.085378527619485056e-01,8.058744800075076098e-01,2.408880350581195928e-01,0.000000000000000000e+00
8.602269226663035173e-01,1.624839605117971986e-01,6.996914076774526370e-01,4.292014865801884738e-01,0.000000000000000000e+00
7.678099412117529443e-01,3.024056427581624518e-01,7.371354931121705256e-01,3.566026996991029097e-01,0.000000000000000000e+00
8.059555569100879113e-01,2.407632051497345937e-01,4.272877020628906286e-01,1.340343509003716349e+00,1.000000000000000000e+00
8.738281668771898936e-01,1.443897529347352993e-01,8.852266532743769956e-01,1.296541922919811629e-01,0.000000000000000000e+00
7.973065290111981396e-01,2.542227657914425953e-01,7.750979610845204482e-01,2.901595026785977471e-01,0.000000000000000000e+00
7.299300345271935164e-01,3.699943182194745384e-01,7.685251719828792849e-01,3.011935541680310080e-01,0.000000000000000000e+00
8.910979950142375872e-01,1.222110313288522487e-01,8.170744709885141566e-01,2.238786493845275061e-01,0.000000000000000000e+00
8.984591237143072506e-01,1.130166900258233603e-01,8.823299366791573783e-01,1.333628821024930577e-01,0.000000000000000000e+00
8.447573155332026573e-01,1.837719326157118416e-01,8.311387218383644582e-01,2.031685851287708400e-01,0.000000000000000000e+00
7.019168477400773432e-01,4.246701774143823438e-01,7.068464309195257034e-01,4.147344546949403021e-01,1.000000000000000000e+00
7.950367860762994621e-01,2.578034343986069232e-01,7.976678609291076860e-01,2.536546211542481388e-01,0.000000000000000000e+00
7.928690565671909773e-01,2.612423094547339231e-01,7.889265784203843834e-01,2.675450762506113023e-01,0.000000000000000000e+00
7.918330210391842927e-01,2.628925208090235333e-01,7.883775500386600577e-01,2.684277982686880115e-01,0.000000000000000000e+00
8.563066386699043075e-01,1.678059644069718748e-01,9.273410018192629334e-01,7.835197412623212676e-02,0.000000000000000000e+00
7.814163123317979798e-01,2.797275718700238389e-01,8.269190588361959859e-01,2.093082017088803704e-01,0.000000000000000000e+00
9.448820516683462678e-01,5.833315198900628634e-02,8.088987315774592846e-01,2.362486933931371436e-01,0.000000000000000000e+00
6.931284993980465492e-01,4.427339243278247127e-01,6.751028619749877002e-01,4.812557557148226528e-01,0.000000000000000000e+00
8.225186291362549529e-01,2.157779344768424035e-01,7.263947731755735493e-01,3.766618881745375513e-01,0.000000000000000000e+00
7.307095429426267996e-01,3.685328317636561990e-01,6.566309460989588898e-01,5.229254818722677278e-01,0.000000000000000000e+00
9.074965745495318092e-01,1.019325340113658857e-01,7.876881813941285504e-01,2.695379004292040581e-01,0.000000000000000000e+00
5.661036972692542468e-01,7.664608177331385663e-01,5.951334737236206873e-01,6.802953356718746125e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,7.593248827369780685e-01,3.169593447214730242e-01,0.000000000000000000e+00
7.960114236101086815e-01,2.562633780615266588e-01,7.019036724338942879e-01,4.246969196391839896e-01,0.000000000000000000e+00
8.987915894434022057e-01,1.126049817836785455e-01,7.987471664177707709e-01,2.519606228899815004e-01,0.000000000000000000e+00
8.012200360021346501e-01,2.480965965226258341e-01,8.076702053506713552e-01,2.381291192558274150e-01,0.000000000000000000e+00
7.307106211533018758e-01,3.685308124051500100e-01,6.252633500741899830e-01,5.993261077613872834e-01,0.000000000000000000e+00
8.892860444665524611e-01,1.244975744557652031e-01,7.824047387350188121e-01,2.781108683170633866e-01,0.000000000000000000e+00
8.186197342381034137e-01,2.215684012683969695e-01,8.444335154513969988e-01,1.842258528375013693e-01,0.000000000000000000e+00
8.001377794505010188e-01,2.497847566787253226e-01,8.717031055031885245e-01,1.471795771827064947e-01,0.000000000000000000e+00
7.929619210190377299e-01,2.610946042842726134e-01,7.517917403194328552e-01,3.301556087529035621e-01,0.000000000000000000e+00
8.494734075164016573e-01,1.771998877795264715e-01,8.330696563522147491e-01,2.003798150309876736e-01,0.000000000000000000e+00
8.999408643040918143e-01,1.111841229404357950e-01,9.025396600853737850e-01,1.079845509563614747e-01,0.000000000000000000e+00
9.115002787320337641e-01,9.709236884828612024e-02,7.938925208412992429e-01,2.596163507628031497e-01,0.000000000000000000e+00
9.200589741476852268e-01,8.688684975478851158e-02,8.497845324417406809e-01,1.767688888460178520e-01,0.000000000000000000e+00
7.670214842888856133e-01,3.037444458640052858e-01,6.289652449394342870e-01,5.899129690326437858e-01,0.000000000000000000e+00
8.933022251214741694e-01,1.194419669826935898e-01,8.333911145542458598e-01,1.999168008107068406e-01,0.000000000000000000e+00
8.227575929997522630e-01,2.154248207592064090e-01,8.037711093247057459e-01,2.441352872712200528e-01,0.000000000000000000e+00
8.691355535206531924e-01,1.505685113780552420e-01,8.562485599942245562e-01,1.678851757797351074e-01,0.000000000000000000e+00
7.581781942574317146e-01,3.189511483898733180e-01,6.647618781151776179e-01,5.042980545685541438e-01,0.000000000000000000e+00
7.587728014954857603e-01,3.179175611317024974e-01,7.238426451022498265e-01,3.815157296496951567e-01,0.000000000000000000e+00
7.921201609593463422e-01,2.624347280706602059e-01,8.426473785602772715e-01,1.867360243956028565e-01,0.000000000000000000e+00
7.575260555973337695e-01,3.200866064091587027e-01,7.412654111215671859e-01,3.490444650411463345e-01,0.000000000000000000e+00
8.297994168379839719e-01,2.051105119000670718e-01,7.942184253249663373e-01,2.590994720260173523e-01,0.000000000000000000e+00
7.916836536084006504e-01,2.631307915000114517e-01,8.014415134185439715e-01,2.477516865011221980e-01,0.000000000000000000e+00
7.960114236101086815e-01,2.562633780615266588e-01,8.070346849095662023e-01,2.391041162153481614e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.626237320756073856e-01,1.592539862007318896e-01,0.000000000000000000e+00
7.749968026146033528e-01,2.903279040975451086e-01,7.496558814060462206e-01,3.339453805450190438e-01,0.000000000000000000e+00
9.693599973950270954e-01,3.160848672042600865e-02,7.840462514998051136e-01,2.754349607400023991e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,7.411658103203935255e-01,3.492257549868858502e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,6.910967352064971703e-01,4.469754363710076728e-01,0.000000000000000000e+00
6.172325944600944858e-01,6.201347903130742800e-01,6.583094884188488427e-01,5.190423616737404044e-01,1.000000000000000000e+00
8.185921774831510511e-01,2.216095236514556421e-01,6.987226317577566181e-01,4.311830682860929853e-01,0.000000000000000000e+00
8.519524225717358679e-01,1.737744661625142129e-01,8.852783208946094495e-01,1.295882621292021031e-01,0.000000000000000000e+00
8.754965934971200570e-01,1.422088988439787760e-01,7.916182223513245075e-01,2.632351956600040288e-01,0.000000000000000000e+00
7.792398962785720418e-01,2.833018493736208510e-01,7.707257573994575894e-01,2.974783707425940338e-01,1.000000000000000000e+00
8.269560635088097911e-01,2.092540875230509967e-01,8.298081580198126694e-01,2.050978172910705444e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,7.871398917166224640e-01,2.704222089661403317e-01,0.000000000000000000e+00
8.386357242186119887e-01,1.924128332736327052e-01,5.325011272973670939e-01,8.779302967401331204e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.700150470557992399e-01,1.494054078536690422e-01,0.000000000000000000e+00
7.814163123317979798e-01,2.797275718700238389e-01,8.434788484196039660e-01,1.855661844676533279e-01,0.000000000000000000e+00
7.861333651613862106e-01,2.720487951744788857e-01,7.976407929308122480e-01,2.536971640149559004e-01,0.000000000000000000e+00
9.207467476169157727e-01,8.607497402321337421e-02,7.840744801626572391e-01,2.753890418580499655e-01,0.000000000000000000e+00
8.050755749469989953e-01,2.421194122872670496e-01,8.007969492328533834e-01,2.487560060736731526e-01,0.000000000000000000e+00
8.602048089414964238e-01,1.625138450812952939e-01,5.934012402474245773e-01,6.852003874866187116e-01,0.000000000000000000e+00
9.461900332119335122e-01,5.687014753833683628e-02,7.898985259545421300e-01,2.659853983036157832e-01,0.000000000000000000e+00
7.751567520729949479e-01,2.900616518216589390e-01,8.206175502236739971e-01,2.185944594134406616e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,8.600356496808849727e-01,1.627424983732344288e-01,0.000000000000000000e+00
6.158031312210822117e-01,6.238956077035365810e-01,7.602336523108473854e-01,3.153850753124987638e-01,1.000000000000000000e+00
7.693461738310219955e-01,2.998049954813168938e-01,7.551164160092828093e-01,3.242991130889502083e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.265971657717677834e-01,2.097791299179346258e-01,0.000000000000000000e+00
8.227575929997522630e-01,2.154248207592064090e-01,8.016247128482176798e-01,2.474665313734450145e-01,0.000000000000000000e+00
7.949347709718054267e-01,2.579648500939302758e-01,8.356088444043409114e-01,1.967321871908194186e-01,0.000000000000000000e+00
9.310323349157523243e-01,7.407655190674816703e-02,8.418416308735687803e-01,1.878718791351672857e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,9.342096787012279524e-01,7.042350641264617794e-02,0.000000000000000000e+00
7.605176813427646509e-01,3.148938210541102345e-01,8.078045179006489995e-01,2.379232572242049593e-01,0.000000000000000000e+00
7.618160941375102801e-01,3.126527618613118564e-01,7.105743989644295322e-01,4.073121709104224886e-01,1.000000000000000000e+00
8.048001465840439739e-01,2.425445052967216686e-01,7.949278105883670342e-01,2.579758648270821797e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,7.627505652162749339e-01,3.110445873172888454e-01,0.000000000000000000e+00
8.352119090797850420e-01,1.973009354018601391e-01,7.309673549569313256e-01,3.680501505555198172e-01,0.000000000000000000e+00
7.958829939427397582e-01,2.564660981711409105e-01,7.777764218026514964e-01,2.857165272280962065e-01,0.000000000000000000e+00
8.864794151886877804e-01,1.280577787439647341e-01,7.693861186285444465e-01,2.997375125282117359e-01,1.000000000000000000e+00
8.310059930067580369e-01,2.033607560178782581e-01,8.482335779813746646e-01,1.789205543829081868e-01,0.000000000000000000e+00
7.355052803059275446e-01,3.596095456773036325e-01,7.637763998235000962e-01,3.092837121323576688e-01,0.000000000000000000e+00
7.355052803059275446e-01,3.596095456773036325e-01,8.441677868969807985e-01,1.845986254413145566e-01,0.000000000000000000e+00
9.126926867035078939e-01,9.565904774785848053e-02,7.315587675206800533e-01,3.669441805599459316e-01,0.000000000000000000e+00
6.900486986926911426e-01,4.491730828483798676e-01,6.363111284073676988e-01,5.715582446324872778e-01,0.000000000000000000e+00
7.917838145282994899e-01,2.629710050283663447e-01,7.896113743857383627e-01,2.664457889527352408e-01,0.000000000000000000e+00
7.086652323031710221e-01,4.111035146312840283e-01,6.655336865545767866e-01,5.025535449256263165e-01,0.000000000000000000e+00
8.185921774831510511e-01,2.216095236514556421e-01,7.065993374434537122e-01,4.152291786999106060e-01,0.000000000000000000e+00
6.901584537544154241e-01,4.489426226108909623e-01,1.000513437318483412e+00,-5.131738358851990712e-04,0.000000000000000000e+00
6.784397585836098310e-01,4.739702196812830004e-01,6.293877915027290548e-01,5.888455631025120152e-01,0.000000000000000000e+00
6.936380427460928644e-01,4.416740985558246790e-01,7.389103204287105209e-01,3.533442047741424119e-01,0.000000000000000000e+00
8.028207412255984332e-01,2.456080774313138537e-01,8.738532265042001645e-01,1.443569350890226421e-01,0.000000000000000000e+00
8.442370534989028785e-01,1.845014334013705404e-01,8.495685618463879596e-01,1.770680377186695242e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,7.543876228215600221e-01,3.255784821333636558e-01,0.000000000000000000e+00
8.063108655149444637e-01,2.402164509607065679e-01,6.838617788380267903e-01,4.622837990728690949e-01,0.000000000000000000e+00
7.758003078801853913e-01,2.889914967067014895e-01,7.785228101682708512e-01,2.844838801625591551e-01,0.000000000000000000e+00
8.779546669796325364e-01,1.390109735850390549e-01,9.209507201876057092e-01,8.583442966013563047e-02,0.000000000000000000e+00
8.062204042100913348e-01,2.403556084390690295e-01,7.752180444372973600e-01,2.899596535138235787e-01,0.000000000000000000e+00
9.198616821198385418e-01,8.711996535770595573e-02,8.539389880097640884e-01,1.710438497844600503e-01,0.000000000000000000e+00
7.641020504905949862e-01,3.087257119097451818e-01,7.784961073606919690e-01,2.845279386049403558e-01,0.000000000000000000e+00
7.339422002689485192e-01,3.625051123011543419e-01,7.177879563669090635e-01,3.931690983804047579e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.652909964590246306e-01,1.556805792412453981e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,8.565491535989367966e-01,1.674753232763468436e-01,0.000000000000000000e+00
9.196940454262352294e-01,8.731811951282854312e-02,7.161005395969967102e-01,3.964519570991731356e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,7.863242514595703003e-01,2.717399954838046194e-01,0.000000000000000000e+00
8.129543535924790287e-01,2.300813638317557308e-01,8.731662115861892337e-01,1.452573252730487152e-01,0.000000000000000000e+00
7.928690565671909773e-01,2.612423094547339231e-01,7.765613991505533331e-01,2.877281836231577183e-01,0.000000000000000000e+00
7.720082460150002879e-01,2.953229517454788455e-01,8.190276642337779300e-01,2.209599793378487220e-01,0.000000000000000000e+00
6.289180590849763330e-01,5.900322554816077592e-01,6.861284028863896545e-01,4.574531469521190274e-01,0.000000000000000000e+00
7.727973712388596095e-01,2.940002608923414917e-01,7.057445252389650259e-01,4.169433332286922034e-01,0.000000000000000000e+00
9.198713140179916037e-01,8.710858221244756339e-02,8.479171000787376622e-01,1.793605765317622391e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,7.659086532831225203e-01,3.056387282131205474e-01,0.000000000000000000e+00
8.550320816076623087e-01,1.695467591341879854e-01,7.996287544394545810e-01,2.505803404993947048e-01,0.000000000000000000e+00
7.950367860762994621e-01,2.578034343986069232e-01,8.506172330592449704e-01,1.756169063298892996e-01,0.000000000000000000e+00
9.333555577652370427e-01,7.140305929535778473e-02,7.736935935314508406e-01,2.925013317424474124e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,8.125263354660421378e-01,2.307293392852654557e-01,0.000000000000000000e+00
6.702773568227302636e-01,4.919197102826676771e-01,6.815969243590447313e-01,4.671427705463502278e-01,1.000000000000000000e+00
7.882363178048512609e-01,2.686550688058710334e-01,8.242026000925443130e-01,2.132939157043626799e-01,0.000000000000000000e+00
8.629820017218547967e-01,1.587727183240920936e-01,9.358273581201063118e-01,6.857316290560680483e-02,0.000000000000000000e+00
8.865333889979293280e-01,1.279891004785784769e-01,8.802605532280886047e-01,1.360272777563453217e-01,0.000000000000000000e+00
7.856049797087214515e-01,2.729043550242893357e-01,7.869414724223399160e-01,2.707425330143417574e-01,0.000000000000000000e+00
7.912629335119353291e-01,2.638024070729658166e-01,7.325561240216778014e-01,3.650831208809988682e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,8.367365507253279322e-01,1.951192990591203158e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.414489124950258470e-01,1.884262789464493104e-01,0.000000000000000000e+00
8.626957689724404910e-01,1.591571860739539601e-01,9.323246326312387700e-01,7.258777146943491687e-02,0.000000000000000000e+00
8.097100628529764199e-01,2.350099694655463090e-01,8.159147604863002945e-01,2.256182243890054173e-01,0.000000000000000000e+00
7.628143595708001268e-01,3.109349443325281626e-01,7.492822541826145155e-01,3.346105481850645269e-01,0.000000000000000000e+00
7.755840876905496506e-01,2.893508465054920875e-01,6.831071460745109514e-01,4.638991931888287734e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,9.732726967737630464e-01,2.746126888675035765e-02,0.000000000000000000e+00
6.147415861783057656e-01,6.266997751311231823e-01,5.873712713503390637e-01,7.025006989208831820e-01,0.000000000000000000e+00
7.827235717527524228e-01,2.775902452518461683e-01,6.157204116270771355e-01,6.241137716345014352e-01,1.000000000000000000e+00
7.938121773624216004e-01,2.597438393080251373e-01,6.833008163752853914e-01,4.634842752050448711e-01,0.000000000000000000e+00
8.543152946377814416e-01,1.705280313680758442e-01,9.318177183042127831e-01,7.317126553449757043e-02,0.000000000000000000e+00
8.410136464684422331e-01,1.890413481388419914e-01,8.434788484196039660e-01,1.855661844676533279e-01,0.000000000000000000e+00
7.364499409861365864e-01,3.578655443450224349e-01,7.998336379485481151e-01,2.502599947719731377e-01,0.000000000000000000e+00
7.913107894486187677e-01,2.637259763598001627e-01,6.716538361651632760e-01,4.888621878638308438e-01,0.000000000000000000e+00
9.203547106108080911e-01,8.653760172133420636e-02,8.544872204284895689e-01,1.702925170706963420e-01,0.000000000000000000e+00
7.989837451186334594e-01,2.515899179544879849e-01,6.655336865545767866e-01,5.025535449256263165e-01,0.000000000000000000e+00
7.874854994161463173e-01,2.698646524176193107e-01,9.372421704051301372e-01,6.696010014972150759e-02,0.000000000000000000e+00
8.588321016890901882e-01,1.643719395598636501e-01,8.962950458456628855e-01,1.157040358919874529e-01,0.000000000000000000e+00
8.247872223257064483e-01,2.124339137798893495e-01,7.543524991598388185e-01,3.256402028411802818e-01,0.000000000000000000e+00
7.440875762861813847e-01,3.439278276773604648e-01,5.801219981665204362e-01,7.237753492549962031e-01,0.000000000000000000e+00
9.187603466208025260e-01,8.842311673332077515e-02,7.802349610633450006e-01,2.816652033089464546e-01,0.000000000000000000e+00
7.990273010046129443e-01,2.515216923660870130e-01,8.044080093944105947e-01,2.431502276473335999e-01,0.000000000000000000e+00
9.877253107114075670e-01,1.242722967152842112e-02,8.782265761040061181e-01,1.386583225893776306e-01,0.000000000000000000e+00
8.431405641713006771e-01,1.860418564760575599e-01,8.109174323692983632e-01,2.331711714203128782e-01,0.000000000000000000e+00
8.642835378976629901e-01,1.570277069403198111e-01,5.995480705709039793e-01,6.679229724612009145e-01,0.000000000000000000e+00
8.862379494241752198e-01,1.283651311137608275e-01,7.998701229587453776e-01,2.502029658277118429e-01,0.000000000000000000e+00
8.084208555852933076e-01,2.369794681707020068e-01,7.476380640410678069e-01,3.375455960533731425e-01,0.000000000000000000e+00
8.619914283936380706e-01,1.601043433384801151e-01,6.899772012905059926e-01,4.493232502894873304e-01,0.000000000000000000e+00
7.250902603386523149e-01,3.791386461775828054e-01,7.473519397632473193e-01,3.380576764366046150e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,9.732726967737630464e-01,2.746126888675035765e-02,0.000000000000000000e+00
7.898071881206839562e-01,2.661318041172324733e-01,8.201320463488677159e-01,2.193158460907404517e-01,0.000000000000000000e+00
7.321482158979986110e-01,3.658436615507890122e-01,6.733761882897046913e-01,4.850539971421931051e-01,0.000000000000000000e+00
9.514194107521705135e-01,5.106117102385243633e-02,7.781625802386038515e-01,2.850784982405287771e-01,0.000000000000000000e+00
8.157089652748024111e-01,2.259274356058011135e-01,7.274727505759621682e-01,3.746219349223318118e-01,0.000000000000000000e+00
9.597925340663449045e-01,4.189183027222400518e-02,9.349919004224472863e-01,6.952798152388357800e-02,0.000000000000000000e+00
7.916836536084006504e-01,2.631307915000114517e-01,7.709608966261687346e-01,2.970826463133707240e-01,0.000000000000000000e+00
7.797181841896098087e-01,2.825146575737967347e-01,7.436465410460478820e-01,3.447248723746544896e-01,0.000000000000000000e+00
4.720560309491297346e-01,1.118392594178641453e+00,7.776311055124812688e-01,2.859567896798202447e-01,1.000000000000000000e+00
7.547969627753692290e-01,3.248595971067841370e-01,6.799094858446506073e-01,4.707840099593571526e-01,0.000000000000000000e+00
8.186197342381034137e-01,2.215684012683969695e-01,8.444335154513969988e-01,1.842258528375013693e-01,0.000000000000000000e+00
7.898071881206839562e-01,2.661318041172324733e-01,8.258705914466302200e-01,2.108434546002628251e-01,0.000000000000000000e+00
4.896049189547332925e-01,1.042463139739115974e+00,7.561937693005663652e-01,3.224123770881366924e-01,0.000000000000000000e+00
7.960114236101086815e-01,2.562633780615266588e-01,7.449041266440542541e-01,3.424546384313977843e-01,0.000000000000000000e+00
7.979835285612951745e-01,2.531586984043711630e-01,8.631643200942139549e-01,1.585279612702834018e-01,0.000000000000000000e+00
8.690180896921719800e-01,1.507240319407218421e-01,8.815912570480729515e-01,1.343125195551596318e-01,0.000000000000000000e+00
7.968885951678352786e-01,2.548805517656916320e-01,7.587023249370357103e-01,3.180399837090118753e-01,0.000000000000000000e+00
9.161551984503483181e-01,9.151812017382304765e-02,7.925064664827237149e-01,2.618193570560594652e-01,0.000000000000000000e+00
7.813697808409998391e-01,2.798037811542765652e-01,7.179070839284720229e-01,3.929379196648713490e-01,0.000000000000000000e+00
7.748511800172487307e-01,2.905704034389407497e-01,7.526289090593865083e-01,3.286760420215197320e-01,1.000000000000000000e+00
7.578001930084271587e-01,3.196090595200989370e-01,7.270185782664960739e-01,3.754806684368384717e-01,0.000000000000000000e+00
8.433578674509404349e-01,1.857362557398229419e-01,7.593132027516619198e-01,3.169796025883882540e-01,0.000000000000000000e+00
8.039874134645109693e-01,2.438005660944856101e-01,7.712296979060030422e-01,2.966305663735985254e-01,0.000000000000000000e+00
7.750042253396316472e-01,2.903155457788220706e-01,7.050998420470374617e-01,4.182388654304785014e-01,0.000000000000000000e+00
7.401708313807433548e-01,3.510394595455230693e-01,8.122558479870279902e-01,2.311391816731744320e-01,0.000000000000000000e+00
6.955651240195998009e-01,4.376799029558902654e-01,6.948475220519220175e-01,4.391646631291802327e-01,0.000000000000000000e+00
8.643476467835188304e-01,1.569418898996043921e-01,7.700670609016747603e-01,2.985882019536010290e-01,0.000000000000000000e+00
8.045767941647546939e-01,2.428894385875466078e-01,7.442087414631648468e-01,3.437090217912949774e-01,0.000000000000000000e+00
7.755840876905496506e-01,2.893508465054920875e-01,6.398537900894327723e-01,5.628570393561775909e-01,0.000000000000000000e+00
7.508648890700548861e-01,3.317975238374757385e-01,6.705329512616623466e-01,4.913510187954500674e-01,0.000000000000000000e+00
8.662816167194470340e-01,1.543590221698757925e-01,8.571143196374799711e-01,1.667055106755818972e-01,0.000000000000000000e+00
8.092883605988796525e-01,2.356535058282467621e-01,6.069976130226802935e-01,6.474529364625940531e-01,0.000000000000000000e+00
7.697072122433359365e-01,2.991953097145451657e-01,8.351024800534515569e-01,1.974578256982233160e-01,0.000000000000000000e+00
6.936380427460928644e-01,4.416740985558246790e-01,7.124014441689391353e-01,4.037029376976664641e-01,0.000000000000000000e+00
9.401595554641850594e-01,6.364924356512008385e-02,7.574126927385786967e-01,3.202841853419406970e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.710231529112010262e-01,1.480751075992900734e-01,0.000000000000000000e+00
8.820199106077398765e-01,1.337612541092956520e-01,7.552586123309281696e-01,3.240497806621960297e-01,0.000000000000000000e+00
9.787751230535759461e-01,2.168514140429604262e-02,6.392569267068120009e-01,5.643162525458855772e-01,0.000000000000000000e+00
8.471201792505752559e-01,1.804700495798287618e-01,8.696862823818847232e-01,1.498399138379116202e-01,0.000000000000000000e+00
8.508521285948623669e-01,1.752923526811262789e-01,8.512099693498277331e-01,1.747982707061352392e-01,0.000000000000000000e+00
7.637017842725772887e-01,3.094116323854025907e-01,6.239542914546112318e-01,6.026815003847821872e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.171659729527807059e-01,2.237416058656473417e-01,0.000000000000000000e+00
9.568004038798483268e-01,4.515006049848671599e-02,8.502065603310791086e-01,1.761847610427632882e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,8.051917357844318168e-01,2.419402181590731005e-01,0.000000000000000000e+00
8.478579994468059544e-01,1.794427848206429921e-01,7.395340001531542917e-01,3.522028734215118528e-01,0.000000000000000000e+00
7.618160941375102801e-01,3.126527618613118564e-01,6.479352956428691135e-01,5.433639851457990888e-01,1.000000000000000000e+00
7.552891417145745079e-01,3.239962615243081046e-01,7.756575872023016016e-01,2.892286706133733176e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.156263771586431677e-01,2.260515696949993159e-01,0.000000000000000000e+00
9.228710378456733698e-01,8.357501643390446988e-02,8.736371871130431677e-01,1.446399200388047146e-01,0.000000000000000000e+00
8.284251906242573460e-01,2.071095994153110686e-01,8.198538659127654338e-01,2.197295659351108932e-01,0.000000000000000000e+00
8.626957689724404910e-01,1.591571860739539601e-01,7.652937562203563360e-01,3.066877808317869936e-01,0.000000000000000000e+00
7.797181841896098087e-01,2.825146575737967347e-01,7.282653698134409215e-01,3.731258432021408722e-01,0.000000000000000000e+00
8.883581663732369460e-01,1.256720969679898103e-01,8.229607466769289781e-01,2.151247845513239443e-01,0.000000000000000000e+00
8.050755749469989953e-01,2.421194122872670496e-01,8.053685957946676854e-01,2.416674864423872526e-01,0.000000000000000000e+00
8.482146010912728906e-01,1.789469300734120583e-01,8.277626890702637352e-01,2.080757120415656913e-01,0.000000000000000000e+00
9.464365628622593007e-01,5.659485193149296767e-02,8.798129505260212646e-01,1.366052288752074850e-01,0.000000000000000000e+00
9.439900475628166809e-01,5.933320227452525825e-02,7.906612559674683904e-01,2.647641356555162084e-01,0.000000000000000000e+00
8.774534625880864303e-01,1.396615805132927768e-01,8.189304333691204141e-01,2.211049428044216392e-01,0.000000000000000000e+00
8.448849240588273135e-01,1.835931397568320023e-01,8.940218074660627456e-01,1.185409479376264702e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,7.753625738919033283e-01,2.897192019219312353e-01,0.000000000000000000e+00
8.171889735058094351e-01,2.237071625060185198e-01,7.169644283747786950e-01,3.947693364185568266e-01,0.000000000000000000e+00
6.776409894748771645e-01,4.757076616261478041e-01,7.152764593925864389e-01,3.980608293039604728e-01,0.000000000000000000e+00
7.491348512365174628e-01,3.348731518089246850e-01,6.416831212255279526e-01,5.584015956195563790e-01,1.000000000000000000e+00
9.115790000476200472e-01,9.699762713682623383e-02,8.049768930225645880e-01,2.422716834083940007e-01,0.000000000000000000e+00
8.957209601751221495e-01,1.164191131627535930e-01,7.949656555669896152e-01,2.579159778755155119e-01,0.000000000000000000e+00
8.910215881821936801e-01,1.223072631047438935e-01,7.703678077869849927e-01,2.980812410537678758e-01,1.000000000000000000e+00
8.678943824977509713e-01,1.522139331309606269e-01,8.587894437625026578e-01,1.644297764290509611e-01,0.000000000000000000e+00
6.040195705304888252e-01,6.555754958762937123e-01,6.750465480752844138e-01,4.813793253979801734e-01,0.000000000000000000e+00
9.059853254094595298e-01,1.037706372871443489e-01,8.245918049611403733e-01,2.127212446006856716e-01,0.000000000000000000e+00
9.094788512611634568e-01,9.953079020288591039e-02,7.904616118113737544e-01,2.650835727600494574e-01,1.000000000000000000e+00
9.288579956654924308e-01,7.659082945562303846e-02,7.083369379250916698e-01,4.117575216806671490e-01,0.000000000000000000e+00
6.969978294396155238e-01,4.347246974986958556e-01,6.895726362215671701e-01,4.501735531145542035e-01,0.000000000000000000e+00
8.207005965674701864e-01,2.184711503591426074e-01,7.877519678763504896e-01,2.694351023912199827e-01,0.000000000000000000e+00
7.872911211039037571e-01,2.701781757653325955e-01,7.237244607607404845e-01,3.817413314299940019e-01,0.000000000000000000e+00
7.566607278797986558e-01,3.215962757867059096e-01,7.174052382760888191e-01,3.939123199085931559e-01,0.000000000000000000e+00
7.727973712388596095e-01,2.940002608923414917e-01,7.853256801676503640e-01,2.733570609667587137e-01,0.000000000000000000e+00
8.513366539390236909e-01,1.746234528645400075e-01,6.673680400156167813e-01,4.984235684654593768e-01,0.000000000000000000e+00
8.626957689724404910e-01,1.591571860739539601e-01,7.569454284551614398e-01,3.210992000320088691e-01,0.000000000000000000e+00
8.012755058614998704e-01,2.480101946019669934e-01,7.148230953802396925e-01,3.989475248670646401e-01,0.000000000000000000e+00
9.017769469256105008e-01,1.089216722707950641e-01,7.806991901799915645e-01,2.809030835160060136e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.691497311828900729e-01,1.505497431829451727e-01,0.000000000000000000e+00
6.466490435079151888e-01,5.464338964691589640e-01,7.004561267882645215e-01,4.276411637445527991e-01,0.000000000000000000e+00
7.642068592638121549e-01,3.085462239416901231e-01,6.279075717496390707e-01,5.925910834512481129e-01,0.000000000000000000e+00
8.063977123387070511e-01,2.400828830476334219e-01,8.038814004579638572e-01,2.439645940686140657e-01,1.000000000000000000e+00
7.928690565671909773e-01,2.612423094547339231e-01,7.879841062362191728e-01,2.690611296419009868e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.102132660237062467e-01,2.342429356997725864e-01,0.000000000000000000e+00
7.269766853310081212e-01,3.755599322207678337e-01,6.652696073342154737e-01,5.031499845710282193e-01,0.000000000000000000e+00
9.352616869974642588e-01,6.921946435159731514e-02,7.780415790513610652e-01,2.852783539142793590e-01,0.000000000000000000e+00
7.811766194859478540e-01,2.801202379278178722e-01,7.619996143411497114e-01,3.123366221971560219e-01,0.000000000000000000e+00
7.814163123317979798e-01,2.797275718700238389e-01,8.558693115760264147e-01,1.684026830668417241e-01,0.000000000000000000e+00
7.843815503180213700e-01,2.748897517981622740e-01,7.633350337718578515e-01,3.100407498116685701e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.787780101617666206e-01,2.840629639661775840e-01,0.000000000000000000e+00
8.489144418419142246e-01,1.779750122170981885e-01,8.035610399651152980e-01,2.444605328842381908e-01,1.000000000000000000e+00
7.660659379004712832e-01,3.053706613567275796e-01,7.158919492344907320e-01,3.968588431107633041e-01,0.000000000000000000e+00
7.434624877991828917e-01,3.450577754907663830e-01,7.847835146693149522e-01,2.742367561344239424e-01,0.000000000000000000e+00
5.142191053868941930e-01,9.446963162669894665e-01,7.287382738124984494e-01,3.722347733547149429e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,7.405135672597866758e-01,3.504141506825092511e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,7.377403373406935527e-01,3.554904746088096146e-01,0.000000000000000000e+00
8.831574128129527912e-01,1.323009754454654019e-01,7.092032331313302684e-01,4.100330529864067430e-01,0.000000000000000000e+00
9.322079264866465209e-01,7.272205222374771016e-02,7.784961073606919690e-01,2.845279386049403558e-01,0.000000000000000000e+00
7.567950813239600061e-01,3.213616534750332043e-01,6.904307804325323650e-01,4.483711160350247193e-01,0.000000000000000000e+00
9.482982856952310025e-01,5.452051858014764218e-02,8.330830994719931049e-01,2.003604449949814015e-01,0.000000000000000000e+00
8.911246649646404894e-01,1.221774453293576479e-01,7.874667659358749461e-01,2.698948619266963167e-01,0.000000000000000000e+00
7.916996735301766730e-01,2.631052322416849720e-01,8.439395512400632571e-01,1.849189891984864276e-01,0.000000000000000000e+00
4.896049189547332925e-01,1.042463139739115974e+00,7.786476018067972626e-01,2.842780195810916122e-01,0.000000000000000000e+00
7.786844801670268490e-01,2.842171963996267814e-01,9.358487618878613690e-01,6.854872360222835637e-02,0.000000000000000000e+00
4.556998489659178642e-01,1.194426884865592120e+00,8.854202010735310324e-01,1.294072563372128393e-01,1.000000000000000000e+00
7.899498977069813188e-01,2.659030691727910511e-01,7.824047387350188121e-01,2.781108683170633866e-01,0.000000000000000000e+00
6.936380427460928644e-01,4.416740985558246790e-01,7.056822950513254034e-01,4.170682855622279694e-01,0.000000000000000000e+00
8.738281668771898936e-01,1.443897529347352993e-01,8.782265761040061181e-01,1.386583225893776306e-01,0.000000000000000000e+00
7.412672223312960496e-01,3.490411687906361804e-01,7.177879563669090635e-01,3.931690983804047579e-01,0.000000000000000000e+00
8.749748217134954986e-01,1.428900297286990195e-01,7.858953041358568425e-01,2.724341203432500969e-01,0.000000000000000000e+00
7.283122646101575226e-01,3.730374299480845868e-01,7.299172410042985559e-01,3.700183306042922893e-01,0.000000000000000000e+00
8.042264027321402997e-01,2.434309500443807839e-01,8.076702053506713552e-01,2.381291192558274150e-01,0.000000000000000000e+00
8.733714866371579122e-01,1.449881468542261742e-01,8.726602845336832726e-01,1.459212911635623111e-01,0.000000000000000000e+00
7.508648890700548861e-01,3.317975238374757385e-01,7.741036116951000023e-01,2.918167347265587241e-01,0.000000000000000000e+00
8.710654382703474363e-01,1.480193749687447879e-01,7.959529842663073396e-01,2.563556136695421817e-01,0.000000000000000000e+00
7.928690565671909773e-01,2.612423094547339231e-01,7.937058182893629299e-01,2.599126489399476436e-01,0.000000000000000000e+00
7.929619210190377299e-01,2.610946042842726134e-01,8.729374094966239062e-01,1.455575040330168157e-01,0.000000000000000000e+00
8.924884923756813970e-01,1.204626261769916884e-01,8.984649420594880143e-01,1.130094822706941837e-01,0.000000000000000000e+00
6.329194873115628894e-01,5.799797921338720741e-01,6.044308005645905313e-01,6.544491099161618974e-01,1.000000000000000000e+00
9.538022452096969195e-01,4.843535965901017010e-02,8.511245736735485456e-01,1.749161414572822371e-01,0.000000000000000000e+00
8.045767941647546939e-01,2.428894385875466078e-01,7.788845851676536869e-01,2.838872652547765885e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,6.796447198598460915e-01,4.713569763423107739e-01,0.000000000000000000e+00
7.529460362911085669e-01,3.281164277400803186e-01,7.625716440047242139e-01,3.113521960355044027e-01,0.000000000000000000e+00
8.097100628529764199e-01,2.350099694655463090e-01,8.107576659691434484e-01,2.334141778414697277e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.666927567112380215e-01,1.538114196253481114e-01,0.000000000000000000e+00
7.956177220813812623e-01,2.568850243606226602e-01,7.396565092368839744e-01,3.519789084689010084e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,6.915245115277355303e-01,4.460803389178088496e-01,0.000000000000000000e+00
8.320292702723808276e-01,2.018807940165743275e-01,8.265971657717677834e-01,2.097791299179346258e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.229199094119499458e-01,3.832790976989931542e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.703577402041178246e-01,1.489528429602731407e-01,0.000000000000000000e+00
7.713280125016533928e-01,2.964652959467830029e-01,7.571618096270879006e-01,3.207216572274202426e-01,0.000000000000000000e+00
7.552891417145745079e-01,3.239962615243081046e-01,7.674813776991811221e-01,3.029632106486835341e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.050998420470374617e-01,4.182388654304785014e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,8.238336801767029982e-01,2.138372393145074046e-01,0.000000000000000000e+00
8.703875059190609997e-01,1.489135508029591493e-01,8.808134192284238217e-01,1.353142199808688162e-01,0.000000000000000000e+00
9.117680555536439302e-01,9.677016419793282864e-02,7.721311817830631696e-01,2.951167153886015693e-01,0.000000000000000000e+00
7.269845955733540421e-01,3.755449648989133693e-01,5.525627169007848449e-01,8.097493178852213092e-01,0.000000000000000000e+00
8.984560862194774788e-01,1.130204529058274759e-01,7.510467514424824520e-01,3.314750354480205385e-01,0.000000000000000000e+00
8.285926548165001293e-01,2.068656343827470767e-01,6.931522545392464485e-01,4.426844801431426002e-01,0.000000000000000000e+00
8.214714797211671860e-01,2.173277157953565353e-01,7.675388315190134758e-01,3.028656778458094223e-01,1.000000000000000000e+00
9.768049839275343427e-01,2.374580029188959676e-02,9.478489911262028000e-01,5.502037704532775769e-02,0.000000000000000000e+00
7.727973712388596095e-01,2.940002608923414917e-01,6.173503309411600970e-01,6.198258102097145006e-01,0.000000000000000000e+00
8.297994168379839719e-01,2.051105119000670718e-01,7.973042271755524935e-01,2.542263867614205086e-01,0.000000000000000000e+00
7.539315744697445698e-01,3.263803160165036910e-01,7.298115650889751560e-01,3.702167077580974519e-01,0.000000000000000000e+00
9.548029340841600598e-01,4.733653856980721969e-02,7.490173976264599132e-01,3.350824736099211609e-01,0.000000000000000000e+00
7.799697304930528485e-01,2.821010366233782096e-01,9.015230618746787883e-01,1.092339644873228377e-01,0.000000000000000000e+00
8.927997952792948722e-01,1.200719414223987980e-01,7.789722510851937454e-01,2.837427759549719375e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,7.659086532831225203e-01,3.056387282131205474e-01,0.000000000000000000e+00
9.112195010912488291e-01,9.743042022523698553e-02,6.778426921747678913e-01,4.752685417196626516e-01,0.000000000000000000e+00
7.814163123317979798e-01,2.797275718700238389e-01,8.604493804498360987e-01,1.621834156905406221e-01,0.000000000000000000e+00
8.845284596259299637e-01,1.305458734735379100e-01,8.522867647199718899e-01,1.733140081420376233e-01,0.000000000000000000e+00
7.897079109706430788e-01,2.662909743057828016e-01,7.658339626209308415e-01,3.057660652417104052e-01,0.000000000000000000e+00
7.235048054478656621e-01,3.821608266734007886e-01,6.939906482742007610e-01,4.409416070472648719e-01,0.000000000000000000e+00
8.063108655149444637e-01,2.402164509607065679e-01,6.777231509742271953e-01,4.755287591437591388e-01,0.000000000000000000e+00
9.035742705345239933e-01,1.067158866845929616e-01,8.423313070931874869e-01,1.871813282720234395e-01,0.000000000000000000e+00
8.028207412255984332e-01,2.456080774313138537e-01,8.596814310363968259e-01,1.632215887162304369e-01,0.000000000000000000e+00
8.957823407171459085e-01,1.163426142107461814e-01,8.558693115760264147e-01,1.684026830668417241e-01,0.000000000000000000e+00
8.749930037139342920e-01,1.428662809364986130e-01,8.769925248265987294e-01,1.402605742822296275e-01,0.000000000000000000e+00
9.509848131339602162e-01,5.154150328069988934e-02,8.428422343222856661e-01,1.864616642094140964e-01,0.000000000000000000e+00
7.693461738310219955e-01,2.998049954813168938e-01,7.380389097008657195e-01,3.549421132895413944e-01,0.000000000000000000e+00
7.501695512801785926e-01,3.330319769623826809e-01,6.642704351073811520e-01,5.054109699137027123e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.781433175160370252e-01,1.387662811449198175e-01,0.000000000000000000e+00
8.690180896921719800e-01,1.507240319407218421e-01,8.905957422342223317e-01,1.228439038921487203e-01,0.000000000000000000e+00
7.843815503180213700e-01,2.748897517981622740e-01,7.982311104763032406e-01,2.527700146932403968e-01,0.000000000000000000e+00
8.738281668771898936e-01,1.443897529347352993e-01,8.782265761040061181e-01,1.386583225893776306e-01,0.000000000000000000e+00
7.437365937841150521e-01,3.445620510778184542e-01,7.515579174948578967e-01,3.305694434479055643e-01,0.000000000000000000e+00
8.063108655149444637e-01,2.402164509607065679e-01,9.388283632115428379e-01,6.515742300243392016e-02,0.000000000000000000e+00
8.693019924983848012e-01,1.503482203301841069e-01,9.727466578856173163e-01,2.801689617070607374e-02,0.000000000000000000e+00
7.042827268585023504e-01,4.198843189872953907e-01,6.528239288424295683e-01,5.318065956515626302e-01,1.000000000000000000e+00
7.986593837815608721e-01,2.520982289910804197e-01,8.064854383477850774e-01,2.399479921778384095e-01,0.000000000000000000e+00
9.596882335530739772e-01,4.200506480909838719e-02,8.335699295890351967e-01,1.996593980939521118e-01,0.000000000000000000e+00
8.045767941647546939e-01,2.428894385875466078e-01,7.695502482773763919e-01,2.994603045590343293e-01,0.000000000000000000e+00
7.968885951678352786e-01,2.548805517656916320e-01,7.517063045384754227e-01,3.303067886519446827e-01,0.000000000000000000e+00
9.315399391712434474e-01,7.349127820505788056e-02,7.670862939064346797e-01,3.036342950510010907e-01,0.000000000000000000e+00
8.012755058614998704e-01,2.480101946019669934e-01,7.183684478385130578e-01,3.920433212356186359e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,7.405181370685887110e-01,3.504058171466196137e-01,0.000000000000000000e+00
8.038336659124224459e-01,2.440384651778815250e-01,8.237603140930170875e-01,2.139453465915357733e-01,0.000000000000000000e+00
7.928690565671909773e-01,2.612423094547339231e-01,7.854008014098542434e-01,2.732352681648960169e-01,0.000000000000000000e+00
7.038861626680507078e-01,4.206842711746773267e-01,6.872768131677768899e-01,4.550178048213618931e-01,0.000000000000000000e+00
7.561892828585164983e-01,3.224202229101157946e-01,7.333861256748674951e-01,3.635382031256623181e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,7.549780971855156730e-01,3.245417366780598556e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.691497311828900729e-01,1.505497431829451727e-01,0.000000000000000000e+00
9.542170202264367296e-01,4.797963021315519716e-02,8.504849616646322774e-01,1.757997437635179239e-01,0.000000000000000000e+00
8.482611193946080208e-01,1.788822770913817972e-01,7.803284196909533454e-01,2.815117004146112101e-01,0.000000000000000000e+00
8.129543535924790287e-01,2.300813638317557308e-01,8.820381468974985983e-01,1.337378134011812936e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.280440461956747322e-01,2.076652257743429597e-01,0.000000000000000000e+00
8.345128184957748552e-01,1.983039419364688860e-01,8.235391673500305210e-01,2.142713299450977604e-01,0.000000000000000000e+00
9.262180107196789081e-01,7.965941973314888402e-02,7.331973683582893031e-01,3.638892379539107602e-01,0.000000000000000000e+00
6.813642298292400534e-01,4.676438184179624313e-01,7.228726805161097557e-01,3.833694742565585956e-01,0.000000000000000000e+00
9.424707058053959363e-01,6.104093616940798467e-02,8.575629182361956815e-01,1.660951969060926181e-01,0.000000000000000000e+00
8.937138425339634651e-01,1.189263860618757079e-01,7.939865706461010086e-01,2.594671458816451004e-01,0.000000000000000000e+00
7.959885143818818953e-01,2.562995343928316516e-01,7.957359917872410815e-01,2.566982143838653641e-01,0.000000000000000000e+00
7.434624877991828917e-01,3.450577754907663830e-01,8.461035149625021345e-01,1.818884832836538956e-01,0.000000000000000000e+00
9.194645073647433886e-01,8.758956108711317412e-02,7.772416696077435461e-01,2.866011166188215387e-01,0.000000000000000000e+00
7.516707211706142866e-01,3.303697640938443869e-01,7.726996251897564338e-01,2.941639511659192019e-01,0.000000000000000000e+00
8.352486453486839268e-01,1.972482751918008537e-01,8.265196769208812411e-01,2.098925505626228483e-01,1.000000000000000000e+00
8.096823920352663739e-01,2.350521758122216809e-01,8.288425727513532015e-01,2.065017325069193610e-01,0.000000000000000000e+00
8.499248217729986621e-01,1.765746503484093011e-01,9.628379005529273948e-01,3.859642357839422611e-02,0.000000000000000000e+00
8.654859516407779063e-01,1.554202562204643201e-01,7.476380640410678069e-01,3.375455960533731425e-01,0.000000000000000000e+00
8.063108655149444637e-01,2.402164509607065679e-01,6.948143890193040351e-01,4.392332913707361342e-01,0.000000000000000000e+00
8.035728834756689087e-01,2.444421913227471932e-01,7.935174916942926426e-01,2.602116657376167819e-01,0.000000000000000000e+00
7.353150445685414649e-01,3.599612946676031822e-01,6.764949170954374091e-01,4.782077067090862998e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.626237320756073856e-01,1.592539862007318896e-01,0.000000000000000000e+00
9.126321021070628037e-01,9.573178249069293211e-02,7.759182954645069685e-01,2.887954902537070989e-01,0.000000000000000000e+00
7.968885951678352786e-01,2.548805517656916320e-01,7.405650690319122154e-01,3.503202376358751646e-01,0.000000000000000000e+00
7.223376310650728716e-01,3.843941627760958935e-01,6.942870674764152206e-01,4.403264108530579590e-01,0.000000000000000000e+00
9.144151186696612976e-01,9.359521685823835035e-02,7.808625473771538816e-01,2.806351173569648916e-01,0.000000000000000000e+00
9.470735226223242487e-01,5.588423296971619519e-02,9.390734011940758963e-01,6.487948516958640111e-02,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.791140014034931838e-01,2.835092145675774944e-01,0.000000000000000000e+00
8.984591237143072506e-01,1.130166900258233603e-01,8.823299366791573783e-01,1.333628821024930577e-01,0.000000000000000000e+00
4.896049189547332925e-01,1.042463139739115974e+00,6.943167715158951037e-01,4.402647912662539520e-01,0.000000000000000000e+00
4.720560309491297346e-01,1.118392594178641453e+00,7.071066938372851940e-01,4.142137370716412748e-01,1.000000000000000000e+00
9.091235299612682175e-01,9.996053016315993578e-02,7.796229246769764698e-01,2.826713637420719127e-01,0.000000000000000000e+00
4.556998489659178642e-01,1.194426884865592120e+00,8.825174272368855322e-01,1.331220995045345190e-01,1.000000000000000000e+00
7.853209356178766365e-01,2.733647540075035409e-01,6.514751142949544160e-01,5.349780491342781552e-01,0.000000000000000000e+00
9.287011813275074523e-01,7.677261546127929492e-02,7.563404146588306176e-01,3.221559771483045176e-01,0.000000000000000000e+00
8.626957689724404910e-01,1.591571860739539601e-01,7.703633515704563228e-01,2.980887498884887687e-01,0.000000000000000000e+00
9.122331348673632379e-01,9.621100328196023621e-02,6.735154264574340077e-01,4.847469868059506304e-01,0.000000000000000000e+00
7.755840876905496506e-01,2.893508465054920875e-01,6.826863157263082238e-01,4.648015889055906458e-01,0.000000000000000000e+00
8.903977251117132230e-01,1.230936151308513193e-01,7.949278105883670342e-01,2.579758648270821797e-01,0.000000000000000000e+00
9.033501337210423365e-01,1.069904820635178833e-01,7.625368688402152095e-01,3.114119996859374129e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,9.327152581719738711e-01,7.213856666170263832e-02,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.890986062391329492e-01,1.247346390857336368e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,7.437496302157576844e-01,3.445384836156563657e-01,0.000000000000000000e+00
8.238581823937317639e-01,2.138011388009592451e-01,4.906920467663233865e-01,1.037938064392998960e+00,1.000000000000000000e+00
8.533361865723860795e-01,1.718710816855448520e-01,7.736226545341207128e-01,2.926198504388484167e-01,0.000000000000000000e+00
8.642835378976629901e-01,1.570277069403198111e-01,6.504931134838192186e-01,5.372952907131347544e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,6.791120160385071269e-01,4.725111268584855084e-01,0.000000000000000000e+00
7.508648890700548861e-01,3.317975238374757385e-01,7.687274724345020127e-01,3.008511284669914687e-01,0.000000000000000000e+00
7.962051704677634012e-01,2.559576816268462340e-01,8.477655358058758805e-01,1.795714236595049029e-01,0.000000000000000000e+00
8.513986528085749628e-01,1.745379167575873136e-01,8.966715017586728287e-01,1.152356220072405651e-01,0.000000000000000000e+00
8.929890550725134712e-01,1.198345537603447003e-01,8.076413631663132975e-01,2.381733348568915720e-01,0.000000000000000000e+00
8.196548570596150496e-01,2.200257112943187210e-01,7.761681751083421288e-01,2.883805753313888331e-01,0.000000000000000000e+00
8.437809489516212569e-01,1.851417139039194804e-01,8.328811107768814281e-01,2.006515540582209933e-01,0.000000000000000000e+00
7.660659379004712832e-01,3.053706613567275796e-01,7.340363935839699927e-01,3.623302723689886817e-01,0.000000000000000000e+00
9.410458183550842737e-01,6.264751460026209140e-02,8.645302752917938260e-01,1.566974906257421751e-01,0.000000000000000000e+00
4.556998489659178642e-01,1.194426884865592120e+00,8.571143196374799711e-01,1.667055106755818972e-01,1.000000000000000000e+00
4.556998489659178642e-01,1.194426884865592120e+00,8.826212053284179238e-01,1.329888676625508304e-01,1.000000000000000000e+00
8.626957689724404910e-01,1.591571860739539601e-01,8.571143196374799711e-01,1.667055106755818972e-01,0.000000000000000000e+00
9.163086955129903233e-01,9.133527259626797457e-02,7.876503797326142031e-01,2.695988292920936669e-01,1.000000000000000000e+00
7.381708922660721317e-01,3.546998540272326417e-01,8.017290712680062992e-01,2.473041527836959685e-01,0.000000000000000000e+00
8.777240912498145420e-01,1.393101886676866297e-01,9.006343312548076296e-01,1.103285376727214939e-01,0.000000000000000000e+00
8.457659752792664465e-01,1.823601672670817353e-01,8.661758292583889851e-01,1.545000059124137792e-01,0.000000000000000000e+00
7.748710597837437097e-01,2.905372931066580455e-01,7.150419021652073548e-01,3.985194391712085782e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.820766817765067991e-01,2.786469962618945972e-01,0.000000000000000000e+00
8.050755749469989953e-01,2.421194122872670496e-01,6.522624853191644201e-01,5.331251183496794610e-01,0.000000000000000000e+00
8.471201792505752559e-01,1.804700495798287618e-01,8.821113707052040676e-01,1.336437021558285199e-01,0.000000000000000000e+00
7.406824248819450229e-01,3.501062890204081346e-01,7.076684831704820322e-01,4.130910500914499184e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,7.487551446973290670e-01,3.355500888133893245e-01,0.000000000000000000e+00
4.896049189547332925e-01,1.042463139739115974e+00,6.889245213242173316e-01,4.515378231534689091e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.730117138722099934e-01,1.454600025520142448e-01,0.000000000000000000e+00
9.041158241281584962e-01,1.060529782943494953e-01,9.322606388839815850e-01,7.266139777939126243e-02,0.000000000000000000e+00
7.473622823764775047e-01,3.380391592952484148e-01,7.529222115745313193e-01,3.281584533265035630e-01,0.000000000000000000e+00
9.677626535848035116e-01,3.331121147916003833e-02,7.722117107799454372e-01,2.949816559891133561e-01,0.000000000000000000e+00
9.309619122752772480e-01,7.415780045823056055e-02,7.514905803718890942e-01,3.306886687856172569e-01,0.000000000000000000e+00
7.843815503180213700e-01,2.748897517981622740e-01,7.674813776991811221e-01,3.029632106486835341e-01,0.000000000000000000e+00
8.062204042100913348e-01,2.403556084390690295e-01,6.768732440722412536e-01,4.773814872393923325e-01,0.000000000000000000e+00
9.329681645299596759e-01,7.184793438671270571e-02,7.365066805370866776e-01,3.577609360865059429e-01,0.000000000000000000e+00
7.294482399628581248e-01,3.708991882013695229e-01,6.522624853191644201e-01,5.331251183496794610e-01,0.000000000000000000e+00
9.350298317794762948e-01,6.948459398014876498e-02,7.679840251089785630e-01,3.021104180625344138e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,8.524106053990866405e-01,1.731435456880713875e-01,0.000000000000000000e+00
7.819685649412304596e-01,2.788237850394355566e-01,7.061545030945822754e-01,4.161206869285659637e-01,0.000000000000000000e+00
7.872996393353435263e-01,2.701644330031994223e-01,8.424565191047221901e-01,1.870048807536074664e-01,0.000000000000000000e+00
7.299300345271935164e-01,3.699943182194745384e-01,7.856393092503014541e-01,2.728487337964960457e-01,0.000000000000000000e+00
7.916996735301766730e-01,2.631052322416849720e-01,8.327284893699766766e-01,2.008716079313884462e-01,0.000000000000000000e+00
7.605176813427646509e-01,3.148938210541102345e-01,8.091229048863313178e-01,2.359061818185505810e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.313548241758148771e-01,3.673253623874420115e-01,0.000000000000000000e+00
7.956177220813812623e-01,2.568850243606226602e-01,7.722150856446003964e-01,2.949759964417917879e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,7.217864662004765952e-01,3.854513028819377407e-01,0.000000000000000000e+00
9.713590112434833390e-01,2.948548211834876170e-02,7.787386402994210810e-01,2.841278809736538236e-01,1.000000000000000000e+00
7.928690565671909773e-01,2.612423094547339231e-01,7.846746472010601714e-01,2.744135465151153475e-01,0.000000000000000000e+00
7.959885143818818953e-01,2.562995343928316516e-01,7.538129292095423484e-01,3.265890796654449812e-01,0.000000000000000000e+00
8.813769978209504696e-01,1.345882663971535720e-01,7.106088428737613594e-01,4.072439571057357988e-01,1.000000000000000000e+00
8.247872223257064483e-01,2.124339137798893495e-01,7.703779454456529674e-01,2.980641591725654016e-01,0.000000000000000000e+00
8.012637845791017455e-01,2.480284511115063151e-01,8.422464774696820644e-01,1.873008991432635606e-01,0.000000000000000000e+00
7.116766127405217413e-01,4.051325870456858325e-01,7.705340773617201933e-01,2.978011347972597256e-01,0.000000000000000000e+00
7.019168477400773432e-01,4.246701774143823438e-01,7.068464309195257034e-01,4.147344546949403021e-01,1.000000000000000000e+00
7.956177220813812623e-01,2.568850243606226602e-01,7.703860542274720835e-01,2.980504962577240069e-01,0.000000000000000000e+00
9.235500713098088177e-01,8.277832579425542514e-02,8.570533218341760406e-01,1.667885469014978028e-01,0.000000000000000000e+00
7.491066702898881990e-01,3.349233689415974102e-01,7.629441615339331850e-01,3.107119110649664284e-01,0.000000000000000000e+00
9.330611749350040673e-01,7.174108929101975785e-02,7.815854606482866007e-01,2.794506171731359068e-01,0.000000000000000000e+00
8.864712877527028967e-01,1.280681211177230883e-01,8.469467695801669027e-01,1.807117470861856756e-01,0.000000000000000000e+00
7.992110073925923208e-01,2.512340179879118396e-01,7.861350703776561755e-01,2.720460359561416852e-01,0.000000000000000000e+00
8.028207412255984332e-01,2.456080774313138537e-01,8.485936182212709955e-01,1.784203634433293162e-01,0.000000000000000000e+00
7.355052803059275446e-01,3.596095456773036325e-01,8.431136593380306188e-01,1.860797045859136634e-01,0.000000000000000000e+00
8.663998929757044110e-01,1.542014352811583444e-01,8.229627399950665279e-01,2.151218413679272523e-01,0.000000000000000000e+00
7.642068592638121549e-01,3.085462239416901231e-01,6.216304620765735756e-01,6.086727742708628597e-01,0.000000000000000000e+00
8.738281668771898936e-01,1.443897529347352993e-01,8.829964904867591002e-01,1.325073324456156609e-01,0.000000000000000000e+00
8.626957689724404910e-01,1.591571860739539601e-01,8.854202010735310324e-01,1.294072563372128393e-01,0.000000000000000000e+00
7.843815503180213700e-01,2.748897517981622740e-01,8.412300890385066010e-01,1.887354161843655120e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.281678970627499581e-01,2.074846218341525328e-01,0.000000000000000000e+00
7.506623740755591356e-01,3.321568184784806643e-01,7.543876228215600221e-01,3.255784821333636558e-01,0.000000000000000000e+00
9.453687595869022520e-01,5.778828616779124044e-02,8.327284893699766766e-01,2.008716079313884462e-01,0.000000000000000000e+00
4.896049189547332925e-01,1.042463139739115974e+00,8.566494411650287244e-01,1.673386474635610022e-01,0.000000000000000000e+00
9.736968477697743873e-01,2.701369763132360075e-02,8.121823135584910203e-01,2.312506481686428528e-01,1.000000000000000000e+00
8.602430676473343807e-01,1.624621430950727863e-01,7.479726475935157826e-01,3.369472843924741778e-01,0.000000000000000000e+00
7.324411937233210601e-01,3.652973215727527978e-01,7.962365265578573714e-01,2.559082215469506427e-01,0.000000000000000000e+00
9.782576478185662783e-01,2.222558875968654035e-02,8.664097984736369717e-01,1.541882395163469421e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,7.706052492791986008e-01,2.976812718773593769e-01,0.000000000000000000e+00
7.627266233995205758e-01,3.110857407113141737e-01,7.054312187250031396e-01,4.175726469937078855e-01,0.000000000000000000e+00
7.799697304930528485e-01,2.821010366233782096e-01,9.015230618746787883e-01,1.092339644873228377e-01,0.000000000000000000e+00
7.916996735301766730e-01,2.631052322416849720e-01,8.274274313904973477e-01,2.085652010829436576e-01,0.000000000000000000e+00
8.669319175254703858e-01,1.534931172615640604e-01,8.815912570480729515e-01,1.343125195551596318e-01,0.000000000000000000e+00
7.454027517613345255e-01,3.415566251091373129e-01,5.934012402474245773e-01,6.852003874866187116e-01,0.000000000000000000e+00
7.597927877874723901e-01,3.161483184277314451e-01,7.650186599465729209e-01,3.071576581803084349e-01,0.000000000000000000e+00
7.916996735301766730e-01,2.631052322416849720e-01,8.324293308790744472e-01,2.013031772246240692e-01,0.000000000000000000e+00
4.720560309491297346e-01,1.118392594178641453e+00,7.340363935839699927e-01,3.623302723689886817e-01,1.000000000000000000e+00
7.454027517613345255e-01,3.415566251091373129e-01,5.869250929715831289e-01,7.037949339276529104e-01,0.000000000000000000e+00
8.539936824323038911e-01,1.709688497365084714e-01,7.663664806339721691e-01,3.048587396107876324e-01,0.000000000000000000e+00
7.637017842725772887e-01,3.094116323854025907e-01,6.239542914546112318e-01,6.026815003847821872e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,8.012909539739491160e-01,2.479861341758154147e-01,0.000000000000000000e+00
7.408176319272880006e-01,3.498598803573711447e-01,6.028833923128479322e-01,6.586955500029441080e-01,0.000000000000000000e+00
9.797190553274716107e-01,2.070077596454370644e-02,8.662741487485944303e-01,1.543689736610330265e-01,0.000000000000000000e+00
7.667897614946571627e-01,3.041384356133813860e-01,6.959481466199793909e-01,4.368886602496367955e-01,0.000000000000000000e+00
8.920786213554929844e-01,1.209774296356558310e-01,7.667824808296056505e-01,3.041508185190526237e-01,1.000000000000000000e+00
8.076582894063241147e-01,2.381473862356544846e-01,7.799923609042848094e-01,2.820638382158629498e-01,0.000000000000000000e+00
8.001377794505010188e-01,2.497847566787253226e-01,8.643027178763212914e-01,1.570020310211456827e-01,0.000000000000000000e+00
9.618361757978773907e-01,3.967809192710427396e-02,9.347105603573945265e-01,6.984990050571537878e-02,0.000000000000000000e+00
8.217719062173455269e-01,2.168826805032149641e-01,7.563337417195699075e-01,3.221676421925065981e-01,0.000000000000000000e+00
9.035742705345239933e-01,1.067158866845929616e-01,8.423313070931874869e-01,1.871813282720234395e-01,0.000000000000000000e+00
9.214420111707940508e-01,8.525548854603376414e-02,7.774430320400970151e-01,2.862678791729456051e-01,0.000000000000000000e+00
7.815663460783371930e-01,2.794819083724582320e-01,8.741356163086880793e-01,1.439872501967300877e-01,0.000000000000000000e+00
7.929619210190377299e-01,2.610946042842726134e-01,7.298115650889751560e-01,3.702167077580974519e-01,0.000000000000000000e+00
9.300801102647836549e-01,7.517620145141144794e-02,7.098730869397060772e-01,4.087025109108499143e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.994428732485776345e-01,1.117993479543992613e-01,0.000000000000000000e+00
9.154897658160456864e-01,9.231150072838216480e-02,8.078401629619249569e-01,2.378686352180436336e-01,0.000000000000000000e+00
8.859301424381138546e-01,1.287571695528515470e-01,7.799649597721020067e-01,2.821088787016663435e-01,1.000000000000000000e+00
8.626957689724404910e-01,1.591571860739539601e-01,8.459597516357059144e-01,1.820893347070584312e-01,0.000000000000000000e+00
7.929619210190377299e-01,2.610946042842726134e-01,9.273410018192629334e-01,7.835197412623212676e-02,0.000000000000000000e+00
8.063108655149444637e-01,2.402164509607065679e-01,6.985529382146585808e-01,4.315307334556076624e-01,0.000000000000000000e+00
8.684328693197569393e-01,1.514994829517444797e-01,8.907296154059316518e-01,1.226751448522014482e-01,0.000000000000000000e+00
9.315253308380190278e-01,7.350811287158426355e-02,7.330425920367896753e-01,3.641772127066422171e-01,0.000000000000000000e+00
8.068890044787072613e-01,2.393278312747025294e-01,8.783315456874721816e-01,1.385222412993235286e-01,0.000000000000000000e+00
7.814163123317979798e-01,2.797275718700238389e-01,8.412071669475501556e-01,1.887678080878151810e-01,0.000000000000000000e+00
6.158031312210822117e-01,6.238956077035365810e-01,7.575980725033595320e-01,3.199611196153954729e-01,1.000000000000000000e+00
8.076582894063241147e-01,2.381473862356544846e-01,7.799923609042848094e-01,2.820638382158629498e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.638501065745033403e-01,1.576082382687699623e-01,0.000000000000000000e+00
6.958465826181690073e-01,4.370983848730470855e-01,6.422969833876950307e-01,5.569121852723896149e-01,0.000000000000000000e+00
7.950367860762994621e-01,2.578034343986069232e-01,8.506172330592449704e-01,1.756169063298892996e-01,0.000000000000000000e+00
8.646742613140260270e-01,1.565048767385795458e-01,7.492149499913720589e-01,3.347304401914510397e-01,0.000000000000000000e+00
8.819197375644032277e-01,1.338900326255299533e-01,8.730629427479086324e-01,1.453927901836782333e-01,0.000000000000000000e+00
9.025656953246218306e-01,1.079525902436768298e-01,7.870081141605329567e-01,2.706349299418038812e-01,0.000000000000000000e+00
8.135949859582343180e-01,2.291127861637715923e-01,7.313905543308768520e-01,3.672585653158514929e-01,0.000000000000000000e+00
7.843815503180213700e-01,2.748897517981622740e-01,8.423944069794644385e-01,1.870924019850212505e-01,0.000000000000000000e+00
7.814163123317979798e-01,2.797275718700238389e-01,8.166660959226532679e-01,2.244906516784190842e-01,0.000000000000000000e+00
7.921130288315656465e-01,2.624460949406240418e-01,8.082549763537892895e-01,2.372333350933556184e-01,0.000000000000000000e+00
8.626957689724404910e-01,1.591571860739539601e-01,8.459597516357059144e-01,1.820893347070584312e-01,0.000000000000000000e+00
8.448849240588273135e-01,1.835931397568320023e-01,8.730117138722099934e-01,1.454600025520142448e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,7.604968525152130399e-01,3.149298339535151481e-01,0.000000000000000000e+00
9.411857825593398230e-01,6.248948776162804170e-02,7.642934835831497464e-01,3.083979145181434123e-01,0.000000000000000000e+00
7.928690565671909773e-01,2.612423094547339231e-01,7.845980819717177646e-01,2.745379105273504372e-01,0.000000000000000000e+00
9.185460568045615837e-01,8.867703757697292799e-02,8.544758800735803295e-01,1.703080488519914115e-01,0.000000000000000000e+00
7.945114131887131004e-01,2.586351604271782123e-01,9.013784682224142975e-01,1.094119010542538573e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,7.384902284614771606e-01,3.541140579250932063e-01,0.000000000000000000e+00
7.299300345271935164e-01,3.699943182194745384e-01,7.583917468301595299e-01,3.185797500825759965e-01,0.000000000000000000e+00
7.365587637063409909e-01,3.576649267847019087e-01,6.759509242881439617e-01,4.793973409432318311e-01,0.000000000000000000e+00
4.896049189547332925e-01,1.042463139739115974e+00,7.472900148331786951e-01,3.381685559163198906e-01,0.000000000000000000e+00
7.191577236660368078e-01,3.905155532534904661e-01,6.435632550465513191e-01,5.538488130862385672e-01,1.000000000000000000e+00
8.778906123508570802e-01,1.390940806647340822e-01,8.384553499235547491e-01,1.926693533426364346e-01,0.000000000000000000e+00
8.540020511389737612e-01,1.709573749457747593e-01,7.779466364166560677e-01,2.854352126338079998e-01,0.000000000000000000e+00
8.733714866371579122e-01,1.449881468542261742e-01,8.702720144024026494e-01,1.490660201071487001e-01,0.000000000000000000e+00
7.836753869975457976e-01,2.760385442641593023e-01,7.796790991583137931e-01,2.825789495698025067e-01,0.000000000000000000e+00
8.050353804694991844e-01,2.421814298606315141e-01,7.803643132309019403e-01,2.814527561617365392e-01,0.000000000000000000e+00
7.665883828156793145e-01,3.044810258237931611e-01,7.796019441343343681e-01,2.827058828212574704e-01,0.000000000000000000e+00
9.331535384716884707e-01,7.163500835863746696e-02,8.333618584838413668e-01,1.999589251892666120e-01,0.000000000000000000e+00
9.281992651149442164e-01,7.735487150613536145e-02,7.603975989058998630e-01,3.151014698610998810e-01,0.000000000000000000e+00
9.580975226015415736e-01,4.373508584458060677e-02,7.975601834963711445e-01,2.538238752292853451e-01,0.000000000000000000e+00
7.427761938524618524e-01,3.463005522746070985e-01,6.796565698351315632e-01,4.713313228805778854e-01,0.000000000000000000e+00
8.485796905354582309e-01,1.784397047836423778e-01,7.144513564659198401e-01,3.996754165973805950e-01,0.000000000000000000e+00
7.378528498669656432e-01,3.552837807434088280e-01,9.075052096268004798e-01,1.019220489227128240e-01,0.000000000000000000e+00
7.012692299925611383e-01,4.259858514120286044e-01,7.762372037505562705e-01,2.882660031859924366e-01,0.000000000000000000e+00
8.542457268160956740e-01,1.706233564985484563e-01,7.220483279234171103e-01,3.849488480583579397e-01,0.000000000000000000e+00
8.583138294489095488e-01,1.650750176564925176e-01,6.979644577330494926e-01,4.327377116707998295e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,7.573387399371139805e-01,3.204131087801417865e-01,0.000000000000000000e+00
7.995904912817239918e-01,2.506401850740176407e-01,7.204113257108831769e-01,3.880958895436936174e-01,0.000000000000000000e+00
9.471224058454287276e-01,5.582973629197506699e-02,7.854025266034323494e-01,2.732324714113414377e-01,0.000000000000000000e+00
8.179246838710296785e-01,2.226064571951223148e-01,7.949040874796358125e-01,2.580134078447777757e-01,0.000000000000000000e+00
8.782489621833288185e-01,1.386292988197763976e-01,8.960324130324797132e-01,1.160310558584130430e-01,0.000000000000000000e+00
7.373081129659713184e-01,3.562850895228825143e-01,7.286996979036743927e-01,3.723074167270868373e-01,0.000000000000000000e+00
7.722771165134846294e-01,2.948719813356519559e-01,6.861284028863896545e-01,4.574531469521190274e-01,0.000000000000000000e+00
9.531486067978155452e-01,4.915434263664899411e-02,7.413081643906050955e-01,3.489666619577209139e-01,0.000000000000000000e+00
7.337302928844130490e-01,3.628986150603615290e-01,6.705329512616623466e-01,4.913510187954500674e-01,0.000000000000000000e+00
6.576343516769787012e-01,5.206018320818903700e-01,6.820130777666338906e-01,4.662475436316669830e-01,0.000000000000000000e+00
9.083102356127031873e-01,1.009454267852076259e-01,7.757590829279541467e-01,2.890599955667827459e-01,0.000000000000000000e+00
4.556998489659178642e-01,1.194426884865592120e+00,7.832043560473058719e-01,2.768059731521712585e-01,1.000000000000000000e+00
6.896955066654628652e-01,4.499152021952355085e-01,6.910967352064971703e-01,4.469754363710076728e-01,0.000000000000000000e+00
7.992110073925923208e-01,2.512340179879118396e-01,8.010598068699346097e-01,2.483462425950508923e-01,0.000000000000000000e+00
7.886962448907043344e-01,2.679152544191175100e-01,8.548734893596872109e-01,1.697637281383174990e-01,0.000000000000000000e+00
7.897079109706430788e-01,2.662909743057828016e-01,7.718670807640289899e-01,2.955598508102648125e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,7.600847778283460476e-01,3.156427140366114270e-01,0.000000000000000000e+00
7.928690565671909773e-01,2.612423094547339231e-01,7.892147253950225760e-01,2.670822880293748924e-01,0.000000000000000000e+00
8.030784605136646048e-01,2.452083441017463561e-01,7.622628439870963168e-01,3.118834374366122320e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.274274313904973477e-01,2.085652010829436576e-01,0.000000000000000000e+00
8.898922291335962242e-01,1.237315792425845579e-01,9.061112291149100439e-01,1.036172689050554596e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,7.487551446973290670e-01,3.355500888133893245e-01,0.000000000000000000e+00
9.061871902904946596e-01,1.035247581456453236e-01,6.856852614163446713e-01,4.583950629687006950e-01,0.000000000000000000e+00
8.864745606514586873e-01,1.280639562460911818e-01,7.890357523116543481e-01,2.673696940478036965e-01,0.000000000000000000e+00
9.262241545105789342e-01,7.965225818193497065e-02,7.779554382824799275e-01,2.854206690909389388e-01,0.000000000000000000e+00
9.083581534609633801e-01,1.008873495436455325e-01,8.327504218767093347e-01,2.008399800583377803e-01,0.000000000000000000e+00
9.514571611302562459e-01,5.101946871898959540e-02,8.500098433993317215e-01,1.764569643109455410e-01,0.000000000000000000e+00
7.957095084525914741e-01,2.567400406521347933e-01,7.496558814060462206e-01,3.339453805450190438e-01,0.000000000000000000e+00
8.626957689724404910e-01,1.591571860739539601e-01,8.773224150276651701e-01,1.398318142463809699e-01,0.000000000000000000e+00
8.801419991465757597e-01,1.361802992808476553e-01,7.407697745860958305e-01,3.499470878907670612e-01,0.000000000000000000e+00
7.043703194174242288e-01,4.197077480878060318e-01,6.267875188500513506e-01,5.954370020556098986e-01,0.000000000000000000e+00
8.740491402849357438e-01,1.441004331564297303e-01,8.876311424918317261e-01,1.265940908660742881e-01,0.000000000000000000e+00
7.929718218601750079e-01,2.610788585831115838e-01,6.609484509557507215e-01,5.129772958147807982e-01,0.000000000000000000e+00
7.928690565671909773e-01,2.612423094547339231e-01,7.931335281028535356e-01,2.608217463608725750e-01,0.000000000000000000e+00
8.063108655149444637e-01,2.402164509607065679e-01,6.758093569380599908e-01,4.797072424844409100e-01,0.000000000000000000e+00
7.933354897389435223e-01,2.605007754399867870e-01,8.081138223330687209e-01,2.374494438332281077e-01,0.000000000000000000e+00
9.554040334049423988e-01,4.667759925203902177e-02,9.372421704051301372e-01,6.696010014972150759e-02,0.000000000000000000e+00
9.196762616962659287e-01,8.733914492430593091e-02,7.880687157282887378e-01,2.689248793182410502e-01,0.000000000000000000e+00
7.968668186916677554e-01,2.549148446685803315e-01,7.660948239960982953e-01,3.053214415205250942e-01,0.000000000000000000e+00
7.665883828156793145e-01,3.044810258237931611e-01,7.796019441343343681e-01,2.827058828212574704e-01,0.000000000000000000e+00
4.325585613479442371e-01,1.311825702591084664e+00,5.597866502319923665e-01,7.863948695196107952e-01,1.000000000000000000e+00
9.784533034119098360e-01,2.202118027805300554e-02,8.782273863911673750e-01,1.386572720183818497e-01,0.000000000000000000e+00
8.641231220569548510e-01,1.572424975964124561e-01,8.504849616646322774e-01,1.757997437635179239e-01,0.000000000000000000e+00
7.819685649412304596e-01,2.788237850394355566e-01,7.429048454755035058e-01,3.460674083501773524e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,7.995352335490327755e-01,2.507266197152190901e-01,0.000000000000000000e+00
7.546390566680990508e-01,3.251368202637491822e-01,8.188161558214258617e-01,2.212753655267253872e-01,0.000000000000000000e+00
8.664262517605498815e-01,1.541663216783109025e-01,8.527882661004092535e-01,1.726240143673103689e-01,0.000000000000000000e+00
7.973065290111981396e-01,2.542227657914425953e-01,7.687417130416557276e-01,3.008270307634693386e-01,0.000000000000000000e+00
9.841118469968394011e-01,1.614466186099233758e-02,8.458855923756605222e-01,1.821929691360634762e-01,0.000000000000000000e+00
6.990926688607981276e-01,4.304255280341351964e-01,6.642475190155306963e-01,5.054629055778514513e-01,0.000000000000000000e+00
7.539662583730980527e-01,3.263192999615015522e-01,6.358436801525734205e-01,5.727135948886772354e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,7.594434633797696454e-01,3.167537127117741602e-01,0.000000000000000000e+00
7.891291670253847146e-01,2.672196666731898596e-01,8.328811107768814281e-01,2.006515540582209933e-01,0.000000000000000000e+00
8.147305558169770645e-01,2.273996511610426041e-01,7.947502328198354782e-01,2.582569450177100712e-01,0.000000000000000000e+00
8.517664850958654998e-01,1.740306967906244395e-01,8.828805672376267566e-01,1.326560319804282462e-01,0.000000000000000000e+00
7.437365937841150521e-01,3.445620510778184542e-01,7.437496302157576844e-01,3.445384836156563657e-01,0.000000000000000000e+00
7.090939587958416945e-01,4.102503449587480144e-01,6.126181410178344056e-01,6.323382104528442182e-01,0.000000000000000000e+00
7.360541295203328893e-01,3.585957335117102018e-01,7.984606286095382588e-01,2.524099049710541998e-01,0.000000000000000000e+00
9.062152284733169250e-01,1.034906152313070787e-01,6.752033302211142285e-01,4.810353492666009645e-01,0.000000000000000000e+00
7.434624877991828917e-01,3.450577754907663830e-01,8.406576846137564507e-01,1.895448269879957404e-01,0.000000000000000000e+00
4.638451261820697447e-01,1.155892006952935702e+00,4.130285295705153903e-01,1.421140256436625560e+00,0.000000000000000000e+00
8.861270154133878973e-01,1.285063908513037756e-01,9.304032898821239517e-01,7.480273433544447348e-02,0.000000000000000000e+00
7.985745211851893455e-01,2.522312864626194417e-01,7.791696775829320964e-01,2.834175004116012975e-01,0.000000000000000000e+00
7.733597678622466942e-01,2.930592481740311728e-01,7.541549639864078003e-01,3.259874266610583438e-01,1.000000000000000000e+00
7.208999137235042598e-01,3.871551112205327549e-01,7.177601087616204412e-01,3.932231504552949897e-01,1.000000000000000000e+00
8.297994168379839719e-01,2.051105119000670718e-01,8.065052528032019552e-01,2.399175287752444985e-01,0.000000000000000000e+00
8.448849240588273135e-01,1.835931397568320023e-01,8.578424188763933422e-01,1.657152619123281878e-01,0.000000000000000000e+00
7.890057576044468002e-01,2.674178741561619721e-01,8.781052796211549216e-01,1.388156103917683737e-01,0.000000000000000000e+00
8.946392606106875478e-01,1.177689645739361107e-01,6.327717108448812633e-01,5.803487780210542235e-01,0.000000000000000000e+00
7.698241118989036513e-01,2.989980237606846281e-01,8.147644666229740817e-01,2.273485663222255260e-01,0.000000000000000000e+00
9.013250804974772823e-01,1.094776142788128070e-01,8.090540340775703720e-01,2.360113884607639712e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,8.633567695458528313e-01,1.582697156889438794e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.179070839284720229e-01,3.929379196648713490e-01,0.000000000000000000e+00
8.127297166113692795e-01,2.304213560314289921e-01,8.045469736322650167e-01,2.429355062829070544e-01,0.000000000000000000e+00
7.929619210190377299e-01,2.610946042842726134e-01,7.666709770545564462e-01,3.043404927650467662e-01,0.000000000000000000e+00
7.628143595708001268e-01,3.109349443325281626e-01,7.312496335045453044e-01,3.675220529102449230e-01,0.000000000000000000e+00
7.797181841896098087e-01,2.825146575737967347e-01,7.438557792094688814e-01,3.443466165749869412e-01,0.000000000000000000e+00
7.755840876905496506e-01,2.893508465054920875e-01,6.764305759653311823e-01,4.783483117582381094e-01,0.000000000000000000e+00
7.605176813427646509e-01,3.148938210541102345e-01,8.058474943638432864e-01,2.409295890277920182e-01,0.000000000000000000e+00
7.398420577830064904e-01,3.516398391794280376e-01,8.091921051029474787e-01,2.358004900119205494e-01,0.000000000000000000e+00
8.062188029655721344e-01,2.403580719298888391e-01,7.069810303281139907e-01,4.144651088246232296e-01,0.000000000000000000e+00
7.933552411628772560e-01,2.604693939303013850e-01,8.702754705870765495e-01,1.490614567424415338e-01,0.000000000000000000e+00
8.045767941647546939e-01,2.428894385875466078e-01,7.744746569991423080e-01,2.911978345097836485e-01,0.000000000000000000e+00
7.421847570031900876e-01,3.473734007120032330e-01,6.640501963655885964e-01,5.059102541842429579e-01,0.000000000000000000e+00
9.352255721162076041e-01,6.926075357116492914e-02,7.901505764181591118e-01,2.655815610906870350e-01,0.000000000000000000e+00
7.814163123317979798e-01,2.797275718700238389e-01,8.583699856287669849e-01,1.649987962562405042e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,9.140219680852776918e-01,9.406560773898227368e-02,0.000000000000000000e+00
9.226906422252705298e-01,8.378686662333653667e-02,7.824443629728908833e-01,2.780461427321276324e-01,0.000000000000000000e+00
8.975279998458970399e-01,1.141713686611416090e-01,8.029961760446163721e-01,2.453359428506638740e-01,0.000000000000000000e+00
8.663998929757044110e-01,1.542014352811583444e-01,8.229627399950665279e-01,2.151218413679272523e-01,0.000000000000000000e+00
7.736275436130527483e-01,2.926116814943348632e-01,7.297237472017791271e-01,3.703816051411653043e-01,1.000000000000000000e+00
7.609505897647685924e-01,3.141457716842408487e-01,6.960617926865096949e-01,4.366540593190942898e-01,0.000000000000000000e+00
7.916836536084006504e-01,2.631307915000114517e-01,7.613207030091222460e-01,3.135069045771343710e-01,0.000000000000000000e+00
9.304236418175876322e-01,7.477922427518562953e-02,7.006807153199287042e-01,4.271835632630520130e-01,0.000000000000000000e+00
9.361910995129519852e-01,6.815798667627179230e-02,7.295313691149591939e-01,3.707429760191990886e-01,0.000000000000000000e+00
7.956177220813812623e-01,2.568850243606226602e-01,7.857046866453534228e-01,2.727428218222833212e-01,0.000000000000000000e+00
9.448043677586971389e-01,5.842017048697621673e-02,7.697564284228481934e-01,2.991122426205614637e-01,0.000000000000000000e+00
9.340834902540980922e-01,7.056811348626949865e-02,7.677584764188424282e-01,3.024929463031557630e-01,0.000000000000000000e+00
8.514431026115687473e-01,1.744765997079236741e-01,6.091305222270698705e-01,6.416842753895412033e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.874363926468211927e-01,2.699438447830506127e-01,0.000000000000000000e+00
7.393255821035039643e-01,3.525840633768333454e-01,7.121388769966247034e-01,4.042204860622146123e-01,0.000000000000000000e+00
4.556998489659178642e-01,1.194426884865592120e+00,7.461020055289638853e-01,3.402993057109263142e-01,1.000000000000000000e+00
9.486497978188270785e-01,5.412977718357114137e-02,7.783921187287936583e-01,2.846995440204587724e-01,1.000000000000000000e+00
9.081875132077136259e-01,1.010941963604026494e-01,6.941194150165495014e-01,4.406742966210757118e-01,0.000000000000000000e+00
8.297994168379839719e-01,2.051105119000670718e-01,7.986205906931516108e-01,2.521590498087006860e-01,0.000000000000000000e+00
8.164047630949003986e-01,2.248826136304133139e-01,8.609177400088481313e-01,1.615511604973112192e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,7.557874706915156393e-01,3.231232836991059787e-01,0.000000000000000000e+00
8.232944621681005382e-01,2.146322439319647279e-01,6.735154264574340077e-01,4.847469868059506304e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,7.472900148331786951e-01,3.381685559163198906e-01,0.000000000000000000e+00
9.272080601320606963e-01,7.850658659888230806e-02,7.730570882284113488e-01,2.935655273424450651e-01,0.000000000000000000e+00
7.815663460783371930e-01,2.794819083724582320e-01,7.244167628456221752e-01,3.804208451387069423e-01,0.000000000000000000e+00
9.728519457803574966e-01,2.790563799290767671e-02,7.834183194049916255e-01,2.764572581855154199e-01,1.000000000000000000e+00
7.156866219063017232e-01,3.972595957381481191e-01,7.435825277365085695e-01,3.448406366459890737e-01,0.000000000000000000e+00
7.697072122433359365e-01,2.991953097145451657e-01,8.348638305686604255e-01,1.978001242656044489e-01,0.000000000000000000e+00
7.960114236101086815e-01,2.562633780615266588e-01,7.693522399631504971e-01,2.997947468741974375e-01,0.000000000000000000e+00
7.024615276456780411e-01,4.235655059310244885e-01,7.055311116221810730e-01,4.173719394184702280e-01,1.000000000000000000e+00
7.464865746528135393e-01,3.396088207816651550e-01,6.087893870929597107e-01,6.426041931760941850e-01,0.000000000000000000e+00
7.605115927459565883e-01,3.149043479920269895e-01,9.358396576719013593e-01,6.855911886413430800e-02,0.000000000000000000e+00
8.740516373915497850e-01,1.440971645386083799e-01,9.275151090247467645e-01,7.814955278892313228e-02,0.000000000000000000e+00
8.910560715186067737e-01,1.222638304856871055e-01,7.711719955393376846e-01,2.967275857840583897e-01,1.000000000000000000e+00
7.890057576044468002e-01,2.674178741561619721e-01,8.737061529905382207e-01,1.445495680409034089e-01,0.000000000000000000e+00
8.869904657494916966e-01,1.274078342601092095e-01,8.883523267416485458e-01,1.256794966337955455e-01,0.000000000000000000e+00
7.140146139053171748e-01,4.005315584935720818e-01,7.363252040948091715e-01,3.580955730414466243e-01,0.000000000000000000e+00
8.690484888444850453e-01,1.506837798310107224e-01,8.079658940205607376e-01,2.376760051390887918e-01,0.000000000000000000e+00
9.376009445680151266e-01,6.655182654571049905e-02,7.129446678546811356e-01,4.026333951119879795e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.479171000787376622e-01,1.793605765317622391e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,9.331195840527466423e-01,7.167400308626765970e-02,0.000000000000000000e+00
7.929619210190377299e-01,2.610946042842726134e-01,8.057577759654959149e-01,2.410677623331082819e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.187221705016948459e-01,3.913582202451925673e-01,0.000000000000000000e+00
7.697072122433359365e-01,2.991953097145451657e-01,8.172411810348954031e-01,2.236289888545165971e-01,0.000000000000000000e+00
7.090939587958416945e-01,4.102503449587480144e-01,6.173795490641039718e-01,6.197491502851314449e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.667048863573700856e-01,1.537952718864308843e-01,0.000000000000000000e+00
6.977630420096571084e-01,4.331512845963542691e-01,5.876762353827096330e-01,7.016172167465214438e-01,0.000000000000000000e+00
8.845872060438465523e-01,1.304707926675945651e-01,7.903868342022094540e-01,2.652032608935941949e-01,0.000000000000000000e+00
7.957955153033845486e-01,2.566042164974575157e-01,7.033006863027144728e-01,4.218669474887734028e-01,0.000000000000000000e+00
7.957095084525914741e-01,2.567400406521347933e-01,7.561146246050817199e-01,3.225507978003989695e-01,0.000000000000000000e+00
8.009697855209745310e-01,2.484865447821734130e-01,6.867897543310802488e-01,4.560496770572536884e-01,0.000000000000000000e+00
7.711433880099287652e-01,2.967756911988521096e-01,8.361424631711675826e-01,1.959684432332065018e-01,0.000000000000000000e+00
9.601487978389812161e-01,4.150523569962528275e-02,7.920142677598613901e-01,2.626035170154281118e-01,0.000000000000000000e+00
7.408176319272880006e-01,3.498598803573711447e-01,6.036007166402223012e-01,6.567243418235576558e-01,0.000000000000000000e+00
9.209536365217991793e-01,8.583099120683017336e-02,8.628377098312797200e-01,1.589664992684906575e-01,0.000000000000000000e+00
7.122882121750475637e-01,4.039260834408504031e-01,6.601994931622511276e-01,5.146936802543701228e-01,0.000000000000000000e+00
7.891291670253847146e-01,2.672196666731898596e-01,8.678835108102526119e-01,1.522283665308999390e-01,0.000000000000000000e+00
7.697072122433359365e-01,2.991953097145451657e-01,8.286097798358175170e-01,2.068406918853191723e-01,0.000000000000000000e+00
8.050755749469989953e-01,2.421194122872670496e-01,8.022372370998637203e-01,2.465140656086479698e-01,0.000000000000000000e+00
8.015001306663145364e-01,2.476604329043162189e-01,7.425066720672492959e-01,3.467892446216690461e-01,0.000000000000000000e+00
8.050755749469989953e-01,2.421194122872670496e-01,6.566309460989588898e-01,5.229254818722677278e-01,0.000000000000000000e+00
7.938121773624216004e-01,2.597438393080251373e-01,7.073320136307668093e-01,4.137632409240963871e-01,0.000000000000000000e+00
9.740938376650676300e-01,2.659514035837678980e-02,8.852783208946094495e-01,1.295882621292021031e-01,0.000000000000000000e+00
7.711433880099287652e-01,2.967756911988521096e-01,8.412300890385066010e-01,1.887354161843655120e-01,0.000000000000000000e+00
8.112881125007345151e-01,2.326077315709400850e-01,6.816481599414389025e-01,4.670324938395066239e-01,0.000000000000000000e+00
7.568133358928240684e-01,3.213297818282826457e-01,8.704586497959346802e-01,1.488196483939061843e-01,0.000000000000000000e+00
8.722395763014657577e-01,1.464740045851546379e-01,8.825174272368855322e-01,1.331220995045345190e-01,0.000000000000000000e+00
8.910893791254960172e-01,1.222218819187223388e-01,7.150052323024150835e-01,3.985911638434625481e-01,0.000000000000000000e+00
8.045767941647546939e-01,2.428894385875466078e-01,7.777488407610404497e-01,2.857621221543487078e-01,0.000000000000000000e+00
8.973881232842692013e-01,1.143450353902511207e-01,7.558053099384578477e-01,3.230920540653861583e-01,0.000000000000000000e+00
8.090583638568634717e-01,2.360047737877627727e-01,7.209329267590935952e-01,3.870915904693575382e-01,0.000000000000000000e+00
7.843815503180213700e-01,2.748897517981622740e-01,7.126941412737685111e-01,4.031264494650422248e-01,0.000000000000000000e+00
8.807977266530858662e-01,1.353344471038394892e-01,9.406137841180950421e-01,6.313560026933323632e-02,0.000000000000000000e+00
8.626957689724404910e-01,1.591571860739539601e-01,8.773224150276651701e-01,1.398318142463809699e-01,0.000000000000000000e+00
8.009426271039958856e-01,2.485288785486980123e-01,7.868781958947265176e-01,2.708447193189049140e-01,0.000000000000000000e+00
9.634168187504024150e-01,3.797232987591779574e-02,8.316263315934621092e-01,2.024631279819153473e-01,1.000000000000000000e+00
8.448849240588273135e-01,1.835931397568320023e-01,8.593036838645640163e-01,1.637329372343425404e-01,0.000000000000000000e+00
9.087787918524791175e-01,1.003777915652863395e-01,7.367127535088546786e-01,3.573811437865664908e-01,0.000000000000000000e+00
7.968885951678352786e-01,2.548805517656916320e-01,7.405650690319122154e-01,3.503202376358751646e-01,0.000000000000000000e+00
8.683203825054570668e-01,1.516486542842559460e-01,8.966599722972443676e-01,1.152499619649556828e-01,0.000000000000000000e+00
7.090939587958416945e-01,4.102503449587480144e-01,6.399835571835692516e-01,5.625401446261933947e-01,0.000000000000000000e+00
8.938598682712503019e-01,1.187435922523601417e-01,7.464967087839053939e-01,3.395906348054353319e-01,0.000000000000000000e+00
9.726991686553652094e-01,2.806708612938856734e-02,7.931335281028535356e-01,2.608217463608725750e-01,0.000000000000000000e+00
7.744346411093536720e-01,2.912645521222177458e-01,7.727815037391145836e-01,2.940268305614011091e-01,1.000000000000000000e+00
7.660659379004712832e-01,3.053706613567275796e-01,6.942192674649705353e-01,4.404670784370858794e-01,0.000000000000000000e+00
9.506384015616706762e-01,5.192468383061326492e-02,7.996516812199586655e-01,2.505444851618237045e-01,0.000000000000000000e+00
7.215602733568261540e-01,3.858856105642054501e-01,7.562848055038197126e-01,3.222531944613415411e-01,0.000000000000000000e+00
9.231261839732145535e-01,8.327552328319182129e-02,7.839058894927168897e-01,2.756633333206903735e-01,0.000000000000000000e+00
8.045767941647546939e-01,2.428894385875466078e-01,7.372433733405492351e-01,3.564041891198899692e-01,0.000000000000000000e+00
7.250902603386523149e-01,3.791386461775828054e-01,7.627978589514068375e-01,3.109633020924667535e-01,0.000000000000000000e+00
8.534197272314111293e-01,1.717563680466019094e-01,7.986147973388142418e-01,2.521681332881033355e-01,0.000000000000000000e+00
7.862865257672688735e-01,2.718010130266275137e-01,7.310179136738950145e-01,3.679555333661729266e-01,0.000000000000000000e+00
7.755754402037863260e-01,2.893652224691965480e-01,7.506679524533274028e-01,3.321469189297444613e-01,0.000000000000000000e+00
7.297228324488744811e-01,3.703833229996425502e-01,7.128100653370684769e-01,4.028982594783186988e-01,0.000000000000000000e+00
9.272080601320606963e-01,7.850658659888230806e-02,7.730570882284113488e-01,2.935655273424450651e-01,0.000000000000000000e+00
8.519291395567999414e-01,1.738065451314778631e-01,7.927668964429289700e-01,2.614048397920077371e-01,0.000000000000000000e+00
8.345044803639742881e-01,1.983159150491844158e-01,8.172411810348954031e-01,2.236289888545165971e-01,0.000000000000000000e+00
7.813697808409998391e-01,2.798037811542765652e-01,7.067974567808830155e-01,4.148324819312611544e-01,0.000000000000000000e+00
7.553597893492643989e-01,3.238724301984500786e-01,6.911958717546531350e-01,4.467679001922048032e-01,0.000000000000000000e+00
9.231793737629258034e-01,8.321310941334124356e-02,7.245413798540127903e-01,3.801834205818432899e-01,0.000000000000000000e+00
7.567643431291390943e-01,3.214153244391875774e-01,7.007157662818497279e-01,4.271121731800291976e-01,0.000000000000000000e+00
6.859191255127344844e-01,4.578978232346058719e-01,6.572614301263054459e-01,5.214646017001647316e-01,1.000000000000000000e+00
8.586661903688965758e-01,1.645969192875571252e-01,7.805789251110824001e-01,2.811004343445376863e-01,1.000000000000000000e+00
8.045767941647546939e-01,2.428894385875466078e-01,8.623215770359969889e-01,1.596601855159838212e-01,0.000000000000000000e+00
7.549895134057674762e-01,3.245217082406708364e-01,8.234680660989950329e-01,2.143761745823216658e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,6.841905763677107455e-01,4.615810777588976177e-01,0.000000000000000000e+00
7.329166031024382244e-01,3.644117158309648774e-01,7.225090471058914776e-01,3.840657137867496407e-01,0.000000000000000000e+00
7.829219571472528783e-01,2.772665153545040284e-01,7.796724230953253620e-01,2.825899318459499376e-01,0.000000000000000000e+00
6.925677177376868832e-01,4.439021259416461307e-01,6.741450727339161064e-01,4.833602446200749303e-01,0.000000000000000000e+00
7.208250633317059286e-01,3.872991532479839183e-01,7.901455846412843709e-01,2.655895564536840947e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.845063159061975711e-01,2.746869970637288438e-01,0.000000000000000000e+00
5.849296422227037162e-01,7.096073233697807181e-01,6.485914709885836071e-01,5.418025748562484978e-01,0.000000000000000000e+00
7.512539740976673652e-01,3.311077671184395332e-01,7.971837147810018065e-01,2.544159915192382160e-01,0.000000000000000000e+00
7.637017842725772887e-01,3.094116323854025907e-01,6.958643921700677915e-01,4.370616046058613535e-01,0.000000000000000000e+00
9.170834684989574992e-01,9.041328772042601936e-02,8.581781423448259227e-01,1.652592284250796184e-01,0.000000000000000000e+00
7.618160941375102801e-01,3.126527618613118564e-01,7.071066938372851940e-01,4.142137370716412748e-01,1.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.672769994547435690e-01,1.530341524434515044e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.077546936822562973e-01,4.129189236418488451e-01,0.000000000000000000e+00
5.883514026885690029e-01,6.996645124501015278e-01,6.835608190996893541e-01,4.629276167658194496e-01,0.000000000000000000e+00
7.898071881206839562e-01,2.661318041172324733e-01,8.152500808971586688e-01,2.266174802454843096e-01,0.000000000000000000e+00
7.846403935713105460e-01,2.744691812875892922e-01,7.702923974715782940e-01,2.982083209991661654e-01,0.000000000000000000e+00
9.376181071283283819e-01,6.653230392780121183e-02,7.734580911837735107e-01,2.928948722606357080e-01,0.000000000000000000e+00
6.158031312210822117e-01,6.238956077035365810e-01,7.602336523108473854e-01,3.153850753124987638e-01,1.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.291860720230894710e-01,2.060019261541021773e-01,0.000000000000000000e+00
7.860982369078707288e-01,2.721056390274008141e-01,9.124334298968753698e-01,9.597036587427702770e-02,0.000000000000000000e+00
9.168387369026094191e-01,9.070435153987645160e-02,8.503002036752189685e-01,1.760552281155990662e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,9.388086066879085534e-01,6.517983844222842438e-02,0.000000000000000000e+00
9.256269459468240424e-01,8.034884288842708555e-02,8.326123120617204831e-01,2.010391697473136730e-01,0.000000000000000000e+00
8.683500278832483321e-01,1.516093371214266849e-01,8.110729219373975507e-01,2.329347620326359947e-01,0.000000000000000000e+00
8.569278740760890578e-01,1.669593559179837761e-01,6.814888559467999762e-01,4.673754255463047347e-01,0.000000000000000000e+00
9.127431778175337795e-01,9.559843809636198175e-02,7.702082637589022784e-01,2.983501308069959612e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,8.829430761676874129e-01,1.325758443459171265e-01,0.000000000000000000e+00
8.669451585676121175e-01,1.534754997100673812e-01,7.921301173761862158e-01,2.624188603159692823e-01,0.000000000000000000e+00
8.106589379418622787e-01,2.335643921213592100e-01,8.014270344390965750e-01,2.477742290037431017e-01,0.000000000000000000e+00
7.954512501211544739e-01,2.571480651362241243e-01,8.331933004896872053e-01,2.002016811852382894e-01,0.000000000000000000e+00
9.237001257073133020e-01,8.260242926161875943e-02,8.170463217542806023e-01,2.239208149825574756e-01,1.000000000000000000e+00
9.424707058053959363e-01,6.104093616940798467e-02,8.575629182361956815e-01,1.660951969060926181e-01,0.000000000000000000e+00
8.974423787812934039e-01,1.142776668937537099e-01,7.694233474423520791e-01,2.996746242807813432e-01,1.000000000000000000e+00
7.898071881206839562e-01,2.661318041172324733e-01,7.859960366611041804e-01,2.722710463630077515e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.591147437919562035e-01,3.173239067980229700e-01,0.000000000000000000e+00
7.870450954328812587e-01,2.705752259976816343e-01,7.687512737646289285e-01,3.008108527780771202e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,7.366768404394136160e-01,3.574473162526993208e-01,0.000000000000000000e+00
7.501695512801785926e-01,3.330319769623826809e-01,6.642704351073811520e-01,5.054109699137027123e-01,0.000000000000000000e+00
6.041943182616311692e-01,6.550966630688757064e-01,5.743833721836029138e-01,7.409974738620180856e-01,0.000000000000000000e+00
9.930887806234571791e-01,6.959316741252464036e-03,8.772797479201993598e-01,1.398872507552331446e-01,0.000000000000000000e+00
9.650368535435108752e-01,3.622985622580965348e-02,9.510751187745395407e-01,5.144165824514490559e-02,0.000000000000000000e+00
7.938121773624216004e-01,2.597438393080251373e-01,6.867897543310802488e-01,4.560496770572536884e-01,0.000000000000000000e+00
7.960114236101086815e-01,2.562633780615266588e-01,8.726194041605107588e-01,1.459749751520064698e-01,0.000000000000000000e+00
7.817098953142924689e-01,2.792469508115185128e-01,7.438557792094688814e-01,3.443466165749869412e-01,0.000000000000000000e+00
7.722918376277978503e-01,2.948472990102284919e-01,7.317857979934693224e-01,3.665200974683636703e-01,0.000000000000000000e+00
8.688581882007303525e-01,1.509358069938246949e-01,8.617055112331851729e-01,1.604892703644216490e-01,0.000000000000000000e+00
7.814163123317979798e-01,2.797275718700238389e-01,9.084581774710335234e-01,1.007661384961063000e-01,0.000000000000000000e+00
7.156627130169364026e-01,3.973062754442184263e-01,6.942268410231730025e-01,4.404513638887385119e-01,0.000000000000000000e+00
7.431381503392837651e-01,3.456448165707070030e-01,7.893702748541281400e-01,2.668326029692405510e-01,0.000000000000000000e+00
8.922542057718564346e-01,1.207568353627838931e-01,7.019360491328348051e-01,4.246312056994231976e-01,0.000000000000000000e+00
7.814163123317979798e-01,2.797275718700238389e-01,9.133925327215262069e-01,9.481954819623925057e-02,0.000000000000000000e+00
9.438185205910062381e-01,5.952572256561959596e-02,9.220691798853362098e-01,8.451732452911490945e-02,0.000000000000000000e+00
7.506281351779852118e-01,3.322175830284924691e-01,7.078340274020739065e-01,4.127605643235993105e-01,0.000000000000000000e+00
7.928690565671909773e-01,2.612423094547339231e-01,7.884260589499079153e-01,2.683497566428537651e-01,0.000000000000000000e+00
8.656802660192132182e-01,1.551609055366934276e-01,7.241836938603454232e-01,3.808651154093012914e-01,0.000000000000000000e+00
7.437365937841150521e-01,3.445620510778184542e-01,7.547131836113895043e-01,3.250066670558010018e-01,0.000000000000000000e+00
8.001377794505010188e-01,2.497847566787253226e-01,8.610221187375191043e-01,1.614103496740111332e-01,0.000000000000000000e+00
9.570334920540182200e-01,4.489551128849793987e-02,8.626606306347812669e-01,1.592044014622050752e-01,0.000000000000000000e+00
9.393627279239201711e-01,6.455149887636471573e-02,8.211764226586742987e-01,2.177651140571708055e-01,0.000000000000000000e+00
8.045767941647546939e-01,2.428894385875466078e-01,8.663999172184183584e-01,1.542014029854774648e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.652011526175915623e-01,1.558005869208404781e-01,0.000000000000000000e+00
7.968885951678352786e-01,2.548805517656916320e-01,7.505050104659110044e-01,3.324361410714677945e-01,0.000000000000000000e+00
8.969284985007427435e-01,1.149160737690306522e-01,7.022304574196805982e-01,4.240339327839216521e-01,0.000000000000000000e+00
7.673413250888818649e-01,3.032010232006845940e-01,7.347083246395724743e-01,3.610843466222766196e-01,0.000000000000000000e+00
8.519291395567999414e-01,1.738065451314778631e-01,7.927668964429289700e-01,2.614048397920077371e-01,0.000000000000000000e+00
7.693461738310219955e-01,2.998049954813168938e-01,7.249946343074274990e-01,3.793205531173061695e-01,0.000000000000000000e+00
8.352486453486839268e-01,1.972482751918008537e-01,8.265196769208812411e-01,2.098925505626228483e-01,1.000000000000000000e+00
7.697072122433359365e-01,2.991953097145451657e-01,8.323619484291390203e-01,2.014004266860505155e-01,0.000000000000000000e+00
7.814163123317979798e-01,2.797275718700238389e-01,8.026261544853753316e-01,2.459100596356420254e-01,0.000000000000000000e+00
8.188884114947405646e-01,2.211676047224447050e-01,7.774782161042760320e-01,2.862096702988256580e-01,0.000000000000000000e+00
7.569058259135885702e-01,3.211683220868272737e-01,7.664377032480346186e-01,3.047374832451058557e-01,0.000000000000000000e+00
9.109729469152081371e-01,9.772743898296944176e-02,8.441187442592826828e-01,1.846674496933529142e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,7.114050644940287382e-01,4.056689358983240901e-01,0.000000000000000000e+00
6.173954396369971676e-01,6.197074610527709693e-01,7.731213256088755870e-01,2.934580471085116993e-01,1.000000000000000000e+00
8.050755749469989953e-01,2.421194122872670496e-01,8.038467755694356232e-01,2.440181765879594900e-01,0.000000000000000000e+00
6.930884663875559459e-01,4.428172570986451673e-01,7.433213550367980815e-01,3.453131586008248988e-01,0.000000000000000000e+00
9.166823976705749111e-01,9.089037003562781825e-02,7.787780101617666206e-01,2.840629639661775840e-01,0.000000000000000000e+00
8.003681292886235532e-01,2.494250625506684860e-01,8.457143116191423449e-01,1.824323962136500110e-01,0.000000000000000000e+00

